Physics-Direct FPGA Tooth-Contact Computation for Deterministic Gear Digital Twins

Gear digital twins, hardware-in-the-loop rigs, and active vibration control close a loop around the instantaneous tooth-contact state, demanding a solver that is real-time, deterministic, and embeddable -- properties that loaded tooth contact analysis (LTCA), a data-dependent linear complementarity problem (LCP) costing seconds per mesh phase in fp64, structurally lacks; learned surrogates infer fast but spend one full LTCA solve per training sample and offer no guarantee beyond their training envelope. We instead compress the closed-form contact physics -- contact-point localization, principal-curvature extraction, and the elliptical Hertz solution -- directly into a branch-free fixed-point FPGA datapath, termed physics-direct, realized through the fully open-source openXC7 flow (no vendor tools, no floating-point IP) and validated on retired XC7K480T silicon. Four SoCs -- geometry, Hertz, and two fused paths -- pass bit-exact JTAG readback against a golden model. The on-chip preview tracks LCP body pressure to within -22% and loaded transmission error (LTE) peak-to-peak to -19%, preserving the exact $W^{1/3}$ law; with zero training it extrapolates in load more accurately than a trained network (18.9% versus 20.3%). Latency is a compile-time constant ($\sigma = 0$ jitter), and the DSP-bound geometry kernel saturates the fabric near 63 lanes. Physics-direct is an interpretable, deterministic alternative to neural surrogacy for embedded tooth-contact estimation.

==> data/accuracy.csv <==
T,W,preview_pmax,lcp_mean,lcp_p90,lcp_pmax,lcp_bandw
32.25,979.33,1613.89,1316.58,2336.37,8951.21,0.175835
64.5,1970.92,2037.61,1613.38,2337.25,10772.3,0.257889
129,3961.29,2571.45,2241.44,3110.28,13425.5,0.33056
258,7919.15,3239.35,3042.22,4418.49,16371.9,0.446923


==> data/ellipse_preview.csv <==
s,t
-2.3429,0.5747
-2.3373,0.5837
-2.3253,0.5910
-2.3069,0.5968
-2.2822,0.6008
-2.2513,0.6033
-2.2142,0.6041
-2.1710,0.6032
-2.1218,0.6007
-2.0669,0.5965
-2.0062,0.5907
-1.9401,0.5833
-1.8687,0.5743
-1.7921,0.5637
-1.7106,0.5515
-1.6244,0.5379
-1.5338,0.5228
-1.4390,0.5062
-1.3402,0.4883
-1.2378,0.4690
-1.1320,0.4484
-1.0230,0.4266
-0.9113,0.4036
-0.7970,0.3796
-0.6806,0.3544
-0.5623,0.3284
-0.4425,0.3014
-0.3215,0.2736
-0.1995,0.2450
-0.0771,0.2158
0.0456,0.1859
0.1682,0.1556
0.2903,0.1248
0.4116,0.0937
0.5317,0.0624
0.6504,0.0308
0.7674,-0.0008
0.8822,-0.0324
0.9946,-0.0639
1.1043,-0.0953
1.2110,-0.1264
1.3143,-0.1571
1.4140,-0.1874
1.5099,-0.2172
1.6016,-0.2464
1.6889,-0.2749
1.7717,-0.3027
1.8495,-0.3297
1.9223,-0.3557
1.9898,-0.3808
2.0518,-0.4048
2.1083,-0.4277
2.1589,-0.4494
2.2037,-0.4699
2.2423,-0.4892
2.2749,-0.5070
2.3012,-0.5235
2.3212,-0.5386
2.3349,-0.5522
2.3421,-0.5642
2.3429,-0.5747
2.3373,-0.5837
2.3253,-0.5910
2.3069,-0.5968
2.2822,-0.6008
2.2513,-0.6033
2.2142,-0.6041
2.1710,-0.6032
2.1218,-0.6007
2.0669,-0.5965
2.0062,-0.5907
1.9401,-0.5833
1.8687,-0.5743
1.7921,-0.5637
1.7106,-0.5515
1.6244,-0.5379
1.5338,-0.5228
1.4390,-0.5062
1.3402,-0.4883
1.2378,-0.4690
1.1320,-0.4484
1.0230,-0.4266
0.9113,-0.4036
0.7970,-0.3796
0.6806,-0.3544
0.5623,-0.3284
0.4425,-0.3014
0.3215,-0.2736
0.1995,-0.2450
0.0771,-0.2158
-0.0456,-0.1859
-0.1682,-0.1556
-0.2903,-0.1248
-0.4116,-0.0937
-0.5317,-0.0624
-0.6504,-0.0308
-0.7674,0.0008
-0.8822,0.0324
-0.9946,0.0639
-1.1043,0.0953
-1.2110,0.1264
-1.3143,0.1571
-1.4140,0.1874
-1.5099,0.2172
-1.6016,0.2464
-1.6889,0.2749
-1.7717,0.3027
-1.8495,0.3297
-1.9223,0.3557
-1.9898,0.3808
-2.0518,0.4048
-2.1083,0.4277
-2.1589,0.4494
-2.2037,0.4699
-2.2423,0.4892
-2.2749,0.5070
-2.3012,0.5235
-2.3212,0.5386
-2.3349,0.5522
-2.3421,0.5642
-2.3429,0.5747


==> data/flank_band.csv <==
x,y,z
41.6471,-16.1123,7.9179
41.7182,-16.2091,7.9608
41.5562,-16.0250,7.9187
41.4850,-15.9285,7.8762
41.5759,-16.0157,7.8752
41.5047,-15.9194,7.8330
41.7381,-16.1997,7.9169
41.6668,-16.1030,7.8742
41.6273,-16.1216,7.9616
41.4334,-15.8231,7.7909
41.6983,-16.2184,8.0048
41.5956,-16.0065,7.8318
41.7893,-16.3060,8.0042
41.4138,-15.8321,7.8340
41.5243,-15.9102,7.7897
41.8092,-16.2965,7.9600
41.4654,-15.9376,7.9195
41.8604,-16.4031,8.0477
41.7695,-16.3155,8.0483
41.3427,-15.7360,7.7920
41.3622,-15.7270,7.7491
41.5365,-16.0342,7.9622
41.3942,-15.8412,7.8770
41.9115,-16.5100,8.1362
41.4530,-15.8140,7.7478
41.9315,-16.5004,8.0916
41.8804,-16.3936,8.0033
41.2714,-15.6400,7.7503
41.8405,-16.4126,8.0921
41.6866,-16.0937,7.8305
41.6075,-16.1309,8.0053
41.8915,-16.5196,8.1807
41.3231,-15.7450,7.8348
41.2909,-15.6311,7.7077
41.7578,-16.1903,7.8731
41.9515,-16.4908,8.0470
41.6785,-16.2278,8.0487
41.3817,-15.7180,7.7063
41.8291,-16.2871,7.9158
41.6153,-15.9973,7.7883
41.2196,-15.5354,7.6665
41.2002,-15.5442,7.7089
41.3103,-15.6222,7.6650
41.9004,-16.3841,7.9590
41.2520,-15.6489,7.7930
41.8205,-16.4222,8.1365
41.7495,-16.3249,8.0924
41.5439,-15.9010,7.7464
41.1807,-15.5530,7.7514
41.4725,-15.8049,7.7048
41.8714,-16.5292,8.2254
41.1481,-15.4398,7.6258
41.5167,-16.0434,8.0057
41.1289,-15.4485,7.6679
41.4457,-15.9467,7.9627
41.2389,-15.5265,7.6242
41.3746,-15.8502,7.9200
41.3036,-15.7540,7.8777
41.9716,-16.4812,8.0024
41.4011,-15.7090,7.6634
41.0575,-15.3531,7.6272
41.1095,-15.4573,7.7101
41.2325,-15.6578,7.8355
41.1675,-15.4310,7.5836
41.8005,-16.4317,8.1809
41.5877,-16.1402,8.0490
41.7777,-16.1809,7.8291
41.0767,-15.3444,7.5853
41.3297,-15.6133,7.6225
41.7063,-16.0844,7.7868
41.9203,-16.3744,7.9146
41.8490,-16.2776,7.8717
41.6586,-16.2371,8.0926
41.7295,-16.3343,8.1366
41.0959,-15.3357,7.5435
41.0383,-15.3618,7.6691
41.1614,-15.5619,7.7937
41.2582,-15.5177,7.5819
41.6349,-15.9880,7.7448
40.9861,-15.2578,7.5868
41.5636,-15.8919,7.7031
41.0053,-15.2492,7.5452
40.9670,-15.2663,7.6285
41.1867,-15.4223,7.5416
41.0902,-15.4660,7.7522
41.9916,-16.4715,7.9578
41.4921,-15.7958,7.6616
41.8513,-16.5388,8.2700
41.0190,-15.3704,7.7110
41.7805,-16.4411,8.2251
41.4207,-15.7000,7.6206
40.9337,-15.1542,7.5055
41.2840,-15.7629,7.9205
40.9147,-15.1627,7.5469
41.3550,-15.8592,7.9630
41.4261,-15.9558,8.0059
41.0243,-15.2406,7.5037
41.3491,-15.6044,7.5799
41.2130,-15.6667,7.8782
40.8957,-15.1712,7.5882
41.1150,-15.3271,7.5016
41.1420,-15.5707,7.8362
40.8431,-15.0677,7.5072
40.9478,-15.2750,7.6702
40.9527,-15.1457,7.4641
41.0435,-15.2321,7.4620
41.2775,-15.5089,7.5396
40.8622,-15.0593,7.4661
41.0709,-15.4748,7.7944
40.8242,-15.0761,7.5483
40.8765,-15.1796,7.6297
41.2059,-15.4136,7.4996
40.9998,-15.3791,7.7530
40.8812,-15.0509,7.4248
40.7906,-14.9646,7.4268
40.7717,-14.9730,7.4678
41.1342,-15.3184,7.4598
40.8053,-15.0846,7.5895
40.9718,-15.1371,7.4226
40.7527,-14.9813,7.5088
40.9287,-15.2836,7.7119
40.8096,-14.9562,7.3856
40.8575,-15.1881,7.6711
40.7001,-14.8783,7.4287
40.9002,-15.0424,7.3833
40.7338,-14.9896,7.5497
40.7191,-14.8700,7.3877
40.6813,-14.8866,7.4695
40.7381,-14.8616,7.3464
40.6286,-14.7838,7.3897
40.8287,-14.9477,7.3440
40.6624,-14.8949,7.5102
40.6476,-14.7755,7.3486
40.6097,-14.7920,7.4305
40.6667,-14.7672,7.3075
40.5909,-14.8003,7.4711
40.5572,-14.6894,7.3507
40.5762,-14.6811,7.3098
40.5383,-14.6976,7.3915
40.5951,-14.6730,7.2691
40.4859,-14.5952,7.3119
40.4670,-14.6034,7.3526
40.5046,-14.5870,7.2715


==> data/flank_gear.csv <==
x,y,z
34.1172,-10.1019,6.9078
34.1459,-10.0083,6.8987
34.1724,-9.9289,6.8720
34.1954,-9.8654,6.8350
34.2143,-9.8174,6.7941
34.2292,-9.7828,6.7540
34.2404,-9.7592,6.7185
34.2484,-9.7439,6.6894
34.2535,-9.7348,6.6687
34.2554,-9.7317,6.6608
34.2638,-9.7186,6.6238
34.3067,-9.6510,6.4324
34.3451,-9.5904,6.2610
34.3845,-9.5278,6.0842
34.4235,-9.4657,5.9086
34.4624,-9.4034,5.7328
34.5013,-9.3411,5.5569
34.5399,-9.2787,5.3811
34.5785,-9.2162,5.2052
34.6025,-9.1772,5.0952

34.5065,-10.3878,7.0004
34.5357,-10.2942,6.9914
34.5627,-10.2147,6.9648
34.5861,-10.1513,6.9280
34.6055,-10.1032,6.8871
34.6207,-10.0686,6.8472
34.6321,-10.0451,6.8117
34.6403,-10.0298,6.7826
34.6456,-10.0208,6.7620
34.6474,-10.0177,6.7542
34.6562,-10.0043,6.7161
34.7016,-9.9348,6.5190
34.7421,-9.8725,6.3425
34.7837,-9.8082,6.1604
34.8249,-9.7443,5.9796
34.8661,-9.6803,5.7985
34.9071,-9.6162,5.6174
34.9479,-9.5520,5.4363
34.9886,-9.4878,5.2552
35.0140,-9.4477,5.1420

34.8932,-10.6787,7.0927
34.9229,-10.5849,7.0839
34.9505,-10.5055,7.0574
34.9744,-10.4420,7.0206
34.9941,-10.3940,6.9798
35.0097,-10.3594,6.9399
35.0213,-10.3359,6.9045
35.0297,-10.3206,6.8755
35.0351,-10.3116,6.8549
35.0370,-10.3086,6.8472
35.0462,-10.2948,6.8081
35.0941,-10.2235,6.6053
35.1368,-10.1595,6.4237
35.1807,-10.0935,6.2365
35.2241,-10.0279,6.0505
35.2675,-9.9622,5.8642
35.3107,-9.8964,5.6779
35.3538,-9.8305,5.4915
35.3967,-9.7646,5.3052
35.4235,-9.7234,5.1887

35.2774,-10.9744,7.1847
35.3077,-10.8806,7.1759
35.3357,-10.8011,7.1495
35.3601,-10.7376,7.1129
35.3802,-10.6896,7.0722
35.3961,-10.6551,7.0324
35.4080,-10.6316,6.9970
35.4165,-10.6163,6.9680
35.4221,-10.6074,6.9474
35.4240,-10.6044,6.9399
35.4337,-10.5903,6.8998
35.4841,-10.5172,6.6914
35.5290,-10.4516,6.5048
35.5752,-10.3839,6.3123
35.6209,-10.3167,6.1211
35.6666,-10.2492,5.9296
35.7121,-10.1817,5.7382
35.7575,-10.1142,5.5467
35.8027,-10.0466,5.3552
35.8308,-10.0043,5.2354

35.6590,-11.2750,7.2763
35.6898,-11.1811,7.2677
35.7183,-11.1016,7.2414
35.7432,-11.0381,7.2048
35.7637,-10.9901,7.1642
35.7799,-10.9556,7.1244
35.7921,-10.9322,7.0891
35.8008,-10.9170,7.0602
35.8065,-10.9080,7.0396
35.8084,-10.9051,7.0322
35.8186,-10.8907,6.9911
35.8715,-10.8158,6.7771
35.9188,-10.7487,6.5855
35.9673,-10.6793,6.3879
36.0154,-10.6104,6.1916
36.0634,-10.5414,5.9950
36.1112,-10.4722,5.7984
36.1589,-10.4031,5.6018
36.2064,-10.3338,5.4051
36.2361,-10.2905,5.2822

36.0380,-11.5805,7.3676
36.0693,-11.4865,7.3590
36.0983,-11.4070,7.3328
36.1237,-11.3435,7.2963
36.1446,-11.2955,7.2558
36.1611,-11.2611,7.2162
36.1736,-11.2376,7.1809
36.1825,-11.2225,7.1520
36.1882,-11.2136,7.1314
36.1902,-11.2107,7.1242
36.2008,-11.1960,7.0821
36.2564,-11.1194,6.8625
36.3060,-11.0507,6.6660
36.3570,-10.9798,6.4632
36.4075,-10.9093,6.2619
36.4578,-10.8386,6.0602
36.5080,-10.7679,5.8585
36.5581,-10.6971,5.6568
36.6080,-10.6262,5.4551
36.6391,-10.5819,5.3289

36.4143,-11.8909,7.4584
36.4461,-11.7969,7.4500
36.4757,-11.7173,7.4239
36.5015,-11.6538,7.3875
36.5228,-11.6059,7.3471
36.5397,-11.5714,7.3075
36.5523,-11.5480,7.2723
36.5614,-11.5329,7.2434
36.5673,-11.5240,7.2229
36.5693,-11.5212,7.2158
36.5804,-11.5062,7.1727
36.6387,-11.4279,6.9477
36.6907,-11.3577,6.7462
36.7441,-11.2853,6.5384
36.7970,-11.2132,6.3320
36.8498,-11.1410,6.1252
36.9025,-11.0687,5.9185
36.9550,-10.9964,5.7118
37.0073,-10.9239,5.5050
37.0399,-10.8786,5.3757

36.7878,-12.2062,7.5489
36.8202,-12.1121,7.5406
36.8503,-12.0324,7.5146
36.8766,-11.9690,7.4783
36.8983,-11.9211,7.4380
36.9155,-11.8867,7.3984
36.9284,-11.8633,7.3633
36.9377,-11.8483,7.3345
36.9437,-11.8394,7.3140
36.9457,-11.8367,7.3070
36.9573,-11.8214,7.2629
37.0183,-11.7414,7.0324
37.0728,-11.6698,6.8261
37.1287,-11.5958,6.6133
37.1841,-11.5223,6.4019
37.2394,-11.4486,6.1901
37.2945,-11.3748,5.9784
37.3494,-11.3009,5.7667
37.4042,-11.2269,5.5549
37.4384,-11.1806,5.4225

37.1586,-12.5264,7.6390
37.1915,-12.4322,7.6308
37.2221,-12.3525,7.6049
37.2489,-12.2891,7.5687
37.2710,-12.2412,7.5285
37.2886,-12.2069,7.4890
37.3017,-12.1836,7.4539
37.3112,-12.1685,7.4251
37.3173,-12.1597,7.4046
37.3193,-12.1570,7.3978
37.3315,-12.1414,7.3528
37.3953,-12.0599,7.1169
37.4521,-11.9869,6.9057
37.5107,-11.9114,6.6879
37.5686,-11.8364,6.4716
37.6264,-11.7612,6.2549
37.6840,-11.6860,6.0382
37.7415,-11.6106,5.8215
37.7988,-11.5351,5.6048
37.8345,-11.4879,5.4693

37.5265,-12.8515,7.7287
37.5600,-12.7572,7.7206
37.5912,-12.6775,7.6948
37.6184,-12.6141,7.6587
37.6410,-12.5662,7.6186
37.6588,-12.5319,7.5792
37.6722,-12.5087,7.5441
37.6819,-12.4937,7.5154
37.6881,-12.4849,7.4949
37.6901,-12.4822,7.4881
37.7028,-12.4664,7.4422
37.7694,-12.3834,7.2010
37.8288,-12.3090,6.9850
37.8899,-12.2321,6.7623
37.9504,-12.1557,6.5411
38.0108,-12.0791,6.3195
38.0710,-12.0024,6.0979
38.1310,-11.9256,5.8763
38.1909,-11.8487,5.6546
38.2282,-11.8006,5.5160

37.8916,-13.1815,7.8179
37.9256,-13.0871,7.8099
37.9574,-13.0074,7.7843
37.9851,-12.9440,7.7483
38.0080,-12.8961,7.7082
38.0262,-12.8619,7.6689
38.0399,-12.8387,7.6339
38.0497,-12.8238,7.6052
38.0561,-12.8150,7.5848
38.0581,-12.8124,7.5781
38.0713,-12.7964,7.5313
38.1408,-12.7119,7.2847
38.2028,-12.6361,7.0641
38.2665,-12.5579,6.8364
38.3296,-12.4801,6.6103
38.3926,-12.4021,6.3839
38.4554,-12.3240,6.1575
38.5180,-12.2458,5.9310
38.5805,-12.1676,5.7044
38.6194,-12.1186,5.5628

38.2538,-13.5164,7.9068
38.2884,-13.4219,7.8989
38.3206,-13.3422,7.8733
38.3488,-13.2788,7.8375
38.3722,-13.2310,7.7975
38.3907,-13.1968,7.7582
38.4046,-13.1737,7.7233
38.4146,-13.1588,7.6946
38.4211,-13.1501,7.6742
38.4231,-13.1475,7.6677
38.4369,-13.1312,7.6199
38.5093,-13.0453,7.3681
38.5739,-12.9683,7.1428
38.6403,-12.8888,6.9103
38.7061,-12.8097,6.6794
38.7717,-12.7303,6.4481
38.8372,-12.6509,6.2169
38.9024,-12.5714,5.9856
38.9675,-12.4918,5.7543
39.0081,-12.4419,5.6096

38.6130,-13.8562,7.9952
38.6481,-13.7617,7.9874
38.6809,-13.6819,7.9620
38.7096,-13.6185,7.9262
38.7334,-13.5708,7.8863
38.7522,-13.5367,7.8471
38.7664,-13.5136,7.8123
38.7766,-13.4987,7.7836
38.7832,-13.4901,7.7632
38.7852,-13.4875,7.7568
38.7995,-13.4710,7.7081
38.8749,-13.3837,7.4511
38.9421,-13.3055,7.2211
39.0113,-13.2247,6.9839
39.0797,-13.1443,6.7482
39.1481,-13.0638,6.5122
39.2162,-12.9831,6.2762
39.2842,-12.9023,6.0401
39.3519,-12.8213,5.8040
39.3942,-12.7707,5.6564

38.9692,-14.2010,8.0831
39.0049,-14.1063,8.0755
39.0382,-14.0265,8.0502
39.0674,-13.9632,8.0145
39.0916,-13.9155,7.9747
39.1108,-13.8814,7.9356
39.1252,-13.8584,7.9008
39.1356,-13.8436,7.8722
39.1423,-13.8350,7.8518
39.1443,-13.8325,7.8455
39.1592,-13.8157,7.7959
39.2376,-13.7272,7.5338
39.3075,-13.6478,7.2992
39.3794,-13.5658,7.0572
39.4506,-13.4842,6.8169
39.5216,-13.4024,6.5761
39.5925,-13.3205,6.3354
39.6632,-13.2384,6.0946
39.7337,-13.1563,5.8538
39.7776,-13.1049,5.7033

39.3223,-14.5506,8.1706
39.3586,-14.4559,8.1631
39.3925,-14.3761,8.1379
39.4221,-14.3127,8.1023
39.4467,-14.2651,8.0626
39.4662,-14.2311,8.0236
39.4809,-14.2081,7.9888
39.4915,-14.1934,7.9602
39.4984,-14.1848,7.9399
39.5004,-14.1824,7.9337
39.5158,-14.1654,7.8832
39.5972,-14.0756,7.6160
39.6698,-13.9951,7.3769
39.7445,-13.9120,7.1302
39.8185,-13.8292,6.8852
39.8923,-13.7463,6.6398
39.9660,-13.6632,6.3945
40.0394,-13.5800,6.1490
40.1126,-13.4966,5.9035
40.1583,-13.4445,5.7501

39.6723,-14.9052,8.2576
39.7092,-14.8104,8.2502
39.7436,-14.7306,8.2252
39.7738,-14.6673,8.1897
39.7988,-14.6197,8.1501
39.8186,-14.5857,8.1111
39.8336,-14.5628,8.0764
39.8443,-14.5482,8.0479
39.8513,-14.5396,8.0276
39.8533,-14.5373,8.0215
39.8693,-14.5201,7.9701
39.9538,-14.4291,7.6979
40.0292,-14.3475,7.4543
40.1067,-14.2633,7.2030
40.1835,-14.1795,6.9534
40.2601,-14.0954,6.7034
40.3366,-14.0112,6.4534
40.4128,-13.9268,6.2033
40.4888,-13.8424,5.9532
40.5362,-13.7895,5.7969

40.0192,-15.2648,8.3442
40.0566,-15.1699,8.3369
40.0916,-15.0900,8.3119
40.1223,-15.0267,8.2766
40.1477,-14.9792,8.2371
40.1679,-14.9453,8.1981
40.1831,-14.9225,8.1635
40.1940,-14.9079,8.1350
40.2011,-14.8994,8.1147
40.2031,-14.8971,8.1088
40.2197,-14.8797,8.0565
40.3073,-14.7876,7.7793
40.3854,-14.7050,7.5313
40.4658,-14.6197,7.2754
40.5454,-14.5349,7.0213
40.6249,-14.4498,6.7667
40.7042,-14.3645,6.5122
40.7833,-14.2791,6.2576
40.8621,-14.1935,6.0029
40.9113,-14.1400,5.8437

40.3628,-15.6293,8.4303
40.4009,-15.5343,8.4231
40.4364,-15.4544,8.3983
40.4676,-15.3911,8.3630
40.4934,-15.3436,8.3236
40.5139,-15.3098,8.2847
40.5293,-15.2871,8.2502
40.5405,-15.2725,8.2217
40.5477,-15.2641,8.2014
40.5497,-15.2618,8.1956
40.5668,-15.2443,8.1424
40.6576,-15.1511,7.8604
40.7385,-15.0676,7.6079
40.8218,-14.9814,7.3476
40.9043,-14.8955,7.0889
40.9867,-14.8094,6.8299
41.0688,-14.7231,6.5708
41.1508,-14.6367,6.3117
41.2325,-14.5502,6.0526
41.2834,-14.4960,5.8906

40.7031,-15.9987,8.5158
40.7418,-15.9036,8.5088
40.7780,-15.8237,8.4841
40.8096,-15.7605,8.4489
40.8359,-15.7131,8.4096
40.8567,-15.6793,8.3708
40.8724,-15.6567,8.3363
40.8837,-15.6422,8.3079
40.8910,-15.6338,8.2876
40.8930,-15.6316,8.2819
40.9107,-15.6139,8.2279
41.0047,-15.5197,7.9410
41.0885,-15.4353,7.6842
41.1747,-15.3481,7.4194
41.2601,-15.2614,7.1563
41.3454,-15.1743,6.8928
41.4304,-15.0871,6.6293
41.5152,-14.9998,6.3658
41.5998,-14.9123,6.1022
41.6525,-14.8575,5.9374

41.0402,-16.3731,8.6009
41.0795,-16.2780,8.5940
41.1162,-16.1980,8.5694
41.1483,-16.1348,8.5343
41.1750,-16.0874,8.4951
41.1962,-16.0538,8.4564
41.2121,-16.0312,8.4219
41.2236,-16.0168,8.3935
41.2310,-16.0084,8.3733
41.2330,-16.0063,8.3677
41.2513,-15.9884,8.3128
41.3485,-15.8934,8.0212
41.4352,-15.8082,7.7602
41.5244,-15.7201,7.4909
41.6127,-15.6325,7.2234
41.7009,-15.5446,6.9556
41.7888,-15.4565,6.6877
41.8766,-15.3683,6.4198
41.9641,-15.2799,6.1518
42.0186,-15.2245,5.9843

41.3185,-16.6889,8.6714
41.3583,-16.5937,8.6646
41.3955,-16.5137,8.6401
41.4280,-16.4505,8.6051
41.4550,-16.4032,8.5659
41.4765,-16.3697,8.5273
41.4926,-16.3471,8.4929
41.5043,-16.3328,8.4645
41.5118,-16.3245,8.4444
41.5138,-16.3223,8.4388
41.5326,-16.3043,8.3833
41.6325,-16.2086,8.0877
41.7216,-16.1228,7.8231
41.8132,-16.0341,7.5502
41.9040,-15.9458,7.2792
41.9947,-15.8572,7.0077
42.0851,-15.7684,6.7362
42.1753,-15.6795,6.4647
42.2652,-15.5904,6.1931
42.3213,-15.5346,6.0233



==> data/flank_pinion.csv <==
x,y,z
29.8325,-19.0368,-4.7555
29.8226,-18.9794,-4.8490
29.8126,-18.9428,-4.9420
29.8027,-18.9005,-5.0347
29.7928,-18.8514,-5.1268
29.7829,-18.7959,-5.2183
29.7730,-18.7343,-5.3090
29.7631,-18.6670,-5.3987
29.7531,-18.5940,-5.4873
29.7432,-18.5156,-5.5747
29.7333,-18.4318,-5.6606
29.7234,-18.3428,-5.7449
29.7135,-18.2486,-5.8274
29.7036,-18.1492,-5.9081
29.6936,-18.0449,-5.9866
29.6837,-17.9356,-6.0630
29.6738,-17.8214,-6.1369
29.6639,-17.7024,-6.2082
29.6540,-17.5786,-6.2768
29.6478,-17.4989,-6.3182

30.4412,-18.3919,-4.7710
30.4312,-18.3139,-4.8575
30.4211,-18.2615,-4.9470
30.4110,-18.2044,-5.0355
30.4009,-18.1404,-5.1224
30.3909,-18.0698,-5.2077
30.3808,-17.9932,-5.2913
30.3707,-17.9108,-5.3731
30.3606,-17.8227,-5.4528
30.3505,-17.7292,-5.5305
30.3405,-17.6304,-5.6058
30.3304,-17.5264,-5.6787
30.3203,-17.4172,-5.7490
30.3102,-17.3031,-5.8166
30.3002,-17.1841,-5.8812
30.2901,-17.0604,-5.9427
30.2800,-16.9319,-6.0010
30.2699,-16.7988,-6.0558
30.2599,-16.6612,-6.1071
30.2536,-16.5730,-6.1372

31.0500,-17.7519,-4.7005
31.0398,-17.6535,-4.7760
31.0295,-17.5858,-4.8595
31.0193,-17.5144,-4.9415
31.0091,-17.4361,-5.0210
30.9988,-17.3515,-5.0978
30.9886,-17.2608,-5.1720
30.9783,-17.1644,-5.2435
30.9681,-17.0624,-5.3121
30.9579,-16.9552,-5.3776
30.9476,-16.8428,-5.4401
30.9374,-16.7254,-5.4992
30.9272,-16.6032,-5.5549
30.9169,-16.4762,-5.6069
30.9067,-16.3446,-5.6553
30.8964,-16.2085,-5.6997
30.8862,-16.0680,-5.7399
30.8760,-15.9233,-5.7760
30.8657,-15.7745,-5.8076
30.8593,-15.6795,-5.8250

31.6588,-17.1274,-4.5467
31.6484,-17.0097,-4.6074
31.6380,-16.9274,-4.6823
31.6276,-16.8427,-4.7558
31.6172,-16.7512,-4.8256
31.6068,-16.6535,-4.8919
31.5964,-16.5501,-4.9546
31.5860,-16.4411,-5.0136
31.5756,-16.3269,-5.0689
31.5652,-16.2077,-5.1203
31.5548,-16.0836,-5.1677
31.5444,-15.9548,-5.2109
31.5340,-15.8216,-5.2499
31.5236,-15.6839,-5.2845
31.5132,-15.5421,-5.3145
31.5028,-15.3961,-5.3397
31.4924,-15.2463,-5.3601
31.4820,-15.0928,-5.3754
31.4716,-14.9357,-5.3855
31.4651,-14.8357,-5.3891

32.2676,-16.5286,-4.3132
32.2570,-16.3935,-4.3552
32.2465,-16.2977,-4.4192
32.2359,-16.2009,-4.4822
32.2253,-16.0975,-4.5404
32.2148,-15.9884,-4.5941
32.2042,-15.8738,-4.6434
32.1936,-15.7540,-4.6881
32.1831,-15.6294,-4.7281
32.1725,-15.5002,-4.7635
32.1620,-15.3665,-4.7941
32.1514,-15.2287,-4.8197
32.1408,-15.0867,-4.8402
32.1303,-14.9409,-4.8555
32.1197,-14.7915,-4.8655
32.1091,-14.6386,-4.8700
32.0986,-14.4823,-4.8689
32.0880,-14.3230,-4.8620
32.0774,-14.1607,-4.8492
32.0709,-14.0579,-4.8381

32.8764,-15.9648,-4.0047
32.8656,-15.8150,-4.0244
32.8549,-15.7073,-4.0755
32.8442,-15.5998,-4.1261
32.8335,-15.4862,-4.1710
32.8227,-15.3673,-4.2105
32.8120,-15.2434,-4.2446
32.8013,-15.1149,-4.2733
32.7906,-14.9820,-4.2966
32.7798,-14.8450,-4.3144
32.7691,-14.7042,-4.3266
32.7584,-14.5597,-4.3331
32.7477,-14.4118,-4.3338
32.7369,-14.2606,-4.3285
32.7262,-14.1064,-4.3173
32.7155,-13.9495,-4.2999
32.7048,-13.7899,-4.2761
32.6940,-13.6280,-4.2460
32.6833,-13.4640,-4.2093
32.6766,-13.3604,-4.1830

33.4851,-15.4444,-3.6266
33.4743,-15.2835,-3.6210
33.4634,-15.1658,-3.6574
33.4525,-15.0493,-3.6942
33.4416,-14.9273,-3.7242
33.4307,-14.8006,-3.7480
33.4198,-14.6695,-3.7655
33.4089,-14.5344,-3.7769
33.3980,-14.3956,-3.7822
33.3872,-14.2533,-3.7812
33.3763,-14.1079,-3.7738
33.3654,-13.9595,-3.7602
33.3545,-13.8084,-3.7400
33.3436,-13.6548,-3.7133
33.3327,-13.4989,-3.6800
33.3218,-13.3411,-3.6399
33.3110,-13.1815,-3.5929
33.3001,-13.0204,-3.5390
33.2892,-12.8580,-3.4780
33.2824,-12.7560,-3.4363

34.0939,-14.9751,-3.1852
34.0829,-14.8073,-3.1521
34.0718,-14.6818,-3.1723
34.0608,-14.5581,-3.1939
34.0497,-14.4297,-3.2078
34.0387,-14.2974,-3.2147
34.0276,-14.1614,-3.2147
34.0166,-14.0221,-3.2078
34.0055,-13.8799,-3.1940
33.9945,-13.7349,-3.1733
33.9834,-13.5876,-3.1457
33.9724,-13.4381,-3.1112
33.9613,-13.2867,-3.0696
33.9503,-13.1337,-3.0209
33.9392,-12.9794,-2.9651
33.9282,-12.8239,-2.9020
33.9171,-12.6676,-2.8316
33.9061,-12.5108,-2.7539
33.8950,-12.3536,-2.6686
33.8881,-12.2554,-2.6116

34.7027,-14.5637,-2.6870
34.6915,-14.3935,-2.6255
34.6803,-14.2627,-2.6285
34.6691,-14.1340,-2.6339
34.6579,-14.0013,-2.6307
34.6466,-13.8656,-2.6199
34.6354,-13.7271,-2.6014
34.6242,-13.5862,-2.5755
34.6130,-13.4431,-2.5421
34.6018,-13.2982,-2.5012
34.5906,-13.1518,-2.4530
34.5794,-13.0042,-2.3973
34.5682,-12.8556,-2.3341
34.5570,-12.7063,-2.2634
34.5458,-12.5566,-2.1851
34.5345,-12.4067,-2.0992
34.5233,-12.2571,-2.0057
34.5121,-12.1079,-1.9045
34.5009,-11.9594,-1.7956
34.4939,-11.8672,-1.7236

35.3115,-14.2162,-2.1395
35.3001,-14.0486,-2.0494
35.2887,-13.9150,-2.0348
35.2774,-13.7832,-2.0231
35.2660,-13.6487,-2.0023
35.2546,-13.5120,-1.9731
35.2432,-13.3735,-1.9358
35.2319,-13.2335,-1.8905
35.2205,-13.0923,-1.8372
35.2091,-12.9503,-1.7761
35.1978,-12.8077,-1.7072
35.1864,-12.6648,-1.6304
35.1750,-12.5219,-1.5459
35.1636,-12.3794,-1.4535
35.1523,-12.2375,-1.3533
35.1409,-12.0966,-1.2452
35.1295,-11.9569,-1.1293
35.1182,-11.8187,-1.0056
35.1068,-11.6823,-0.8741
35.0997,-11.5982,-0.7879

35.9202,-13.9378,-1.5503
35.9087,-13.7776,-1.4331
35.8972,-13.6437,-1.4006
35.8857,-13.5112,-1.3714
35.8741,-13.3772,-1.3325
35.8626,-13.2420,-1.2848
35.8510,-13.1060,-1.2285
35.8395,-12.9695,-1.1639
35.8280,-12.8329,-1.0909
35.8164,-12.6965,-1.0098
35.8049,-12.5605,-0.9206
35.7934,-12.4253,-0.8233
35.7818,-12.2912,-0.7180
35.7703,-12.1585,-0.6047
35.7588,-12.0275,-0.4834
35.7472,-11.8986,-0.3543
35.7357,-11.7719,-0.2173
35.7242,-11.6480,-0.0724
35.7126,-11.5270,0.0802
35.7054,-11.4530,0.1796

36.5290,-13.7329,-0.9276
36.5173,-13.5846,-0.7858
36.5056,-13.4528,-0.7358
36.4939,-13.3219,-0.6889
36.4822,-13.1907,-0.6319
36.4706,-13.0595,-0.5658
36.4589,-12.9286,-0.4908
36.4472,-12.7983,-0.4071
36.4355,-12.6689,-0.3149
36.4238,-12.5408,-0.2144
36.4121,-12.4143,-0.1056
36.4004,-12.2896,0.0113
36.3887,-12.1671,0.1363
36.3770,-12.0471,0.2693
36.3653,-11.9300,0.4102
36.3536,-11.8160,0.5590
36.3419,-11.7054,0.7155
36.3302,-11.5987,0.8797
36.3185,-11.4961,1.0515
36.3112,-11.4342,1.1627

37.1378,-13.6052,-0.2802
37.1259,-13.4725,-0.1173
37.1141,-13.3450,-0.0505
37.1022,-13.2181,0.0141
37.0904,-13.0922,0.0889
37.0785,-12.9674,0.1730
37.0667,-12.8440,0.2662
37.0548,-12.7225,0.3682
37.0429,-12.6029,0.4787
37.0311,-12.4858,0.5977
37.0192,-12.3714,0.7248
37.0074,-12.2599,0.8601
36.9955,-12.1517,1.0034
36.9837,-12.0472,1.1545
36.9718,-11.9466,1.3134
36.9599,-11.8503,1.4799
36.9481,-11.7586,1.6539
36.9362,-11.6719,1.8352
36.9244,-11.5904,2.0238
36.9170,-11.5422,2.1453

37.7466,-13.5575,0.3827
37.7346,-13.4430,0.5623
37.7225,-13.3219,0.6451
37.7105,-13.2013,0.7269
37.6985,-13.0830,0.8189
37.6865,-12.9670,0.9204
37.6745,-12.8536,1.0309
37.6625,-12.7432,1.1501
37.6504,-12.6360,1.2779
37.6384,-12.5324,1.4139
37.6264,-12.4325,1.5580
37.6144,-12.3368,1.7100
37.6024,-12.2455,1.8697
37.5903,-12.1589,2.0371
37.5783,-12.0775,2.2118
37.5663,-12.0014,2.3938
37.5543,-11.9310,2.5828
37.5423,-11.8667,2.7788
37.5302,-11.8087,2.9814
37.5227,-11.7759,3.1114

38.3554,-13.5914,1.0512
38.3432,-13.4966,1.2430
38.3310,-13.3838,1.3408
38.3188,-13.2718,1.4392
38.3066,-13.1633,1.5475
38.2945,-13.0584,1.6652
38.2823,-12.9574,1.7918
38.2701,-12.8604,1.9270
38.2579,-12.7679,2.0705
38.2457,-12.6800,2.2219
38.2336,-12.5971,2.3811
38.2214,-12.5194,2.5479
38.2092,-12.4472,2.7220
38.1970,-12.3809,2.9033
38.1848,-12.3208,3.0915
38.1726,-12.2671,3.2864
38.1605,-12.2202,3.4878
38.1483,-12.1805,3.6954
38.1361,-12.1481,3.9091
38.1285,-12.1317,4.0455

38.9641,-13.7074,1.7153
38.9518,-13.6327,1.9149
38.9395,-13.5299,2.0266
38.9271,-13.4286,2.1405
38.9148,-13.3321,2.2640
38.9024,-13.2405,2.3967
38.8901,-13.1539,2.5379
38.8777,-13.0726,2.6873
38.8654,-12.9968,2.8447
38.8531,-12.9268,3.0096
38.8407,-12.8629,3.1819
38.8284,-12.8053,3.3612
38.8160,-12.7543,3.5473
38.8037,-12.7102,3.7399
38.7913,-12.6733,3.9389
38.7790,-12.6439,4.1438
38.7667,-12.6223,4.3545
38.7543,-12.6087,4.5707
38.7420,-12.6036,4.7921
38.7343,-12.6047,4.9329

39.5729,-13.9044,2.3646
39.5604,-13.8495,2.5683
39.5479,-13.7582,2.6926
39.5354,-13.6697,2.8208
39.5229,-13.5872,2.9580
39.5104,-13.5108,3.1040
39.4979,-13.4406,3.2581
39.4854,-13.3769,3.4199
39.4729,-13.3198,3.5891
39.4604,-13.2695,3.7653
39.4479,-13.2264,3.9483
39.4354,-13.1906,4.1376
39.4229,-13.1624,4.3330
39.4104,-13.1422,4.5342
39.3979,-13.1301,4.7410
39.3854,-13.1265,4.9529
39.3728,-13.1315,5.1697
39.3603,-13.1456,5.3910
39.3478,-13.1688,5.6165
39.3400,-13.1882,5.7595

40.1817,-14.1802,2.9890
40.1690,-14.1442,3.1936
40.1564,-14.0659,3.3293
40.1437,-13.9920,3.4702
40.1310,-13.9253,3.6195
40.1184,-13.8659,3.7770
40.1057,-13.8138,3.9419
40.0930,-13.7693,4.1140
40.0804,-13.7325,4.2928
40.0677,-13.7035,4.4778
40.0550,-13.6827,4.6688
40.0424,-13.6702,4.8654
40.0297,-13.6662,5.0673
40.0170,-13.6711,5.2741
40.0044,-13.6850,5.4855
39.9917,-13.7082,5.7011
39.9790,-13.7409,5.9205
39.9664,-13.7834,6.1435
39.9537,-13.8359,6.3695
39.9458,-13.8738,6.5122

40.7905,-14.5312,3.5788
40.7776,-14.5127,3.7820
40.7648,-14.4488,3.9277
40.7520,-14.3913,4.0796
40.7392,-14.3419,4.2390
40.7263,-14.3010,4.4059
40.7135,-14.2686,4.5796
40.7007,-14.2447,4.7595
40.6879,-14.2295,4.9453
40.6750,-14.2232,5.1366
40.6622,-14.2258,5.3329
40.6494,-14.2377,5.5339
40.6365,-14.2589,5.7392
40.6237,-14.2898,5.9483
40.6109,-14.3305,6.1611
40.5981,-14.3812,6.3769
40.5852,-14.4421,6.5955
40.5724,-14.5134,6.8164
40.5596,-14.5954,7.0392
40.5516,-14.6520,7.1792

41.3993,-14.9523,4.1249
41.3863,-14.9502,4.3252
41.3733,-14.9019,4.4794
41.3603,-14.8621,4.6403
41.3473,-14.8315,4.8078
41.3343,-14.8105,4.9819
41.3213,-14.7989,5.1618
41.3083,-14.7968,5.3471
41.2953,-14.8042,5.5373
41.2823,-14.8214,5.7319
41.2694,-14.8483,5.9306
41.2564,-14.8852,6.1330
41.2434,-14.9323,6.3385
41.2304,-14.9896,6.5468
41.2174,-15.0575,6.7575
41.2044,-15.1359,6.9701
41.1914,-15.2251,7.1842
41.1784,-15.3253,7.3993
41.1654,-15.4365,7.6151
41.1573,-15.5117,7.7500

41.9066,-15.3528,4.5406
41.8934,-15.3635,4.7376
41.8803,-15.3291,4.8976
41.8672,-15.3051,5.0644
41.8541,-15.2909,5.2369
41.8409,-15.2873,5.4151
41.8278,-15.2937,5.5983
41.8147,-15.3104,5.7860
41.8016,-15.3373,5.9778
41.7884,-15.3744,6.1730
41.7753,-15.4220,6.3714
41.7622,-15.4801,6.5725
41.7491,-15.5488,6.7757
41.7359,-15.6284,6.9807
41.7228,-15.7187,7.1871
41.7097,-15.8202,7.3942
41.6966,-15.9327,7.6018
41.6834,-16.0565,7.8093
41.6703,-16.1916,8.0163
41.6621,-16.2818,8.1451



==> data/floorplan.csv <==
x,y,z
0,0,0
1,0,0
2,0,0
3,0,0
4,0,0
5,0,0
6,0,0
7,0,0
8,0,0
9,0,0
10,0,0
11,0,0
12,0,0
13,0,0
14,0,0
15,0,0
16,0,0
17,0,0
18,0,0
19,0,0
20,0,0
21,0,0
22,0,0
23,0,0
24,0,0
25,0,0
26,0,0
27,0,0
28,0,0
29,0,0
30,0,0
31,0,0
32,0,0
33,0,0
34,0,0
0,1,0
1,1,0
2,1,0
3,1,0
4,1,0
5,1,0
6,1,0
7,1,0
8,1,0
9,1,0
10,1,0
11,1,0
12,1,0
13,1,0
14,1,0
15,1,0
16,1,0
17,1,0
18,1,0
19,1,0
20,1,0
21,1,0
22,1,0
23,1,0
24,1,0
25,1,0
26,1,0
27,1,0
28,1,0
29,1,0
30,1,0
31,1,0
32,1,0
33,1,0
34,1,0
0,2,0
1,2,0
2,2,0
3,2,0
4,2,0
5,2,0
6,2,0
7,2,0
8,2,0
9,2,0
10,2,0
11,2,0
12,2,0
13,2,0
14,2,0
15,2,0
16,2,0
17,2,0
18,2,0
19,2,0
20,2,0
21,2,0
22,2,0
23,2,0
24,2,0
25,2,0
26,2,0
27,2,0
28,2,0
29,2,0
30,2,0
31,2,0
32,2,0
33,2,0
34,2,0
0,3,79
1,3,88
2,3,0
3,3,0
4,3,0
5,3,0
6,3,0
7,3,0
8,3,0
9,3,0
10,3,0
11,3,0
12,3,0
13,3,0
14,3,0
15,3,0
16,3,0
17,3,0
18,3,0
19,3,0
20,3,0
21,3,0
22,3,0
23,3,0
24,3,0
25,3,0
26,3,0
27,3,0
28,3,0
29,3,0
30,3,0
31,3,0
32,3,0
33,3,0
34,3,0
0,4,891
1,4,1157
2,4,1151
3,4,849
4,4,812
5,4,1122
6,4,887
7,4,951
8,4,979
9,4,801
10,4,1201
11,4,1005
12,4,1088
13,4,1088
14,4,492
15,4,0
16,4,0
17,4,0
18,4,0
19,4,0
20,4,0
21,4,0
22,4,0
23,4,0
24,4,0
25,4,0
26,4,0
27,4,0
28,4,0
29,4,0
30,4,0
31,4,0
32,4,0
33,4,0
34,4,0
0,5,1815
1,5,1455
2,5,2118
3,5,1130
4,5,1447
5,5,2112
6,5,1600
7,5,1601
8,5,1449
9,5,1662
10,5,2198
11,5,1503
12,5,1801
13,5,1465
14,5,730
15,5,4
16,5,0
17,5,0
18,5,0
19,5,0
20,5,0
21,5,0
22,5,0
23,5,0
24,5,0
25,5,0
26,5,0
27,5,0
28,5,0
29,5,0
30,5,0
31,5,0
32,5,0
33,5,0
34,5,0
0,6,1854
1,6,2245
2,6,1872
3,6,1552
4,6,1660
5,6,1825
6,6,1419
7,6,1411
8,6,1640
9,6,1539
10,6,2064
11,6,1755
12,6,2124
13,6,1482
14,6,854
15,6,0
16,6,0
17,6,0
18,6,0
19,6,0
20,6,0
21,6,0
22,6,0
23,6,0
24,6,0
25,6,0
26,6,0
27,6,0
28,6,0
29,6,0
30,6,0
31,6,0
32,6,0
33,6,0
34,6,0
0,7,2038
1,7,2478
2,7,1691
3,7,1627
4,7,1483
5,7,1860
6,7,1725
7,7,1368
8,7,1512
9,7,1583
10,7,2198
11,7,1798
12,7,2440
13,7,1691
14,7,778
15,7,0
16,7,0
17,7,0
18,7,0
19,7,0
20,7,0
21,7,0
22,7,0
23,7,0
24,7,0
25,7,0
26,7,0
27,7,0
28,7,0
29,7,0
30,7,0
31,7,0
32,7,0
33,7,0
34,7,0
0,8,1897
1,8,2443
2,8,1747
3,8,1545
4,8,1470
5,8,2657
6,8,1795
7,8,1888
8,8,1463
9,8,1991
10,8,1889
11,8,1505
12,8,1946
13,8,1737
14,8,807
15,8,0
16,8,0
17,8,0
18,8,0
19,8,0
20,8,0
21,8,0
22,8,0
23,8,0
24,8,0
25,8,0
26,8,0
27,8,0
28,8,0
29,8,0
30,8,0
31,8,0
32,8,0
33,8,0
34,8,0
0,9,2145
1,9,2092
2,9,1753
3,9,1644
4,9,1636
5,9,2381
6,9,1507
7,9,1580
8,9,1915
9,9,1538
10,9,2095
11,9,1515
12,9,2346
13,9,1888
14,9,794
15,9,0
16,9,0
17,9,0
18,9,0
19,9,0
20,9,0
21,9,0
22,9,0
23,9,0
24,9,0
25,9,0
26,9,0
27,9,0
28,9,0
29,9,0
30,9,0
31,9,0
32,9,0
33,9,0
34,9,0
0,10,2042
1,10,2438
2,10,1879
3,10,2024
4,10,1524
5,10,1799
6,10,1621
7,10,1535
8,10,1792
9,10,1439
10,10,2432
11,10,1688
12,10,2633
13,10,1872
14,10,705
15,10,0
16,10,0
17,10,0
18,10,0
19,10,0
20,10,0
21,10,0
22,10,0
23,10,0
24,10,0
25,10,0
26,10,0
27,10,0
28,10,0
29,10,0
30,10,0
31,10,0
32,10,0
33,10,0
34,10,0
0,11,1947
1,11,1981
2,11,2158
3,11,1350
4,11,1235
5,11,1746
6,11,1948
7,11,2118
8,11,1735
9,11,1683
10,11,1775
11,11,1576
12,11,2436
13,11,1607
14,11,772
15,11,0
16,11,0
17,11,0
18,11,0
19,11,0
20,11,0
21,11,0
22,11,0
23,11,0
24,11,0
25,11,0
26,11,0
27,11,0
28,11,0
29,11,0
30,11,0
31,11,0
32,11,0
33,11,0
34,11,0
0,12,1378
1,12,1712
2,12,1802
3,12,1235
4,12,1877
5,12,1756
6,12,1927
7,12,1749
8,12,1741
9,12,1808
10,12,1972
11,12,1610
12,12,1941
13,12,1426
14,12,702
15,12,0
16,12,0
17,12,0
18,12,0
19,12,0
20,12,0
21,12,0
22,12,0
23,12,0
24,12,0
25,12,0
26,12,0
27,12,0
28,12,0
29,12,0
30,12,0
31,12,0
32,12,0
33,12,0
34,12,0
0,13,1405
1,13,1393
2,13,1878
3,13,1494
4,13,2483
5,13,2886
6,13,2503
7,13,2222
8,13,2108
9,13,1642
10,13,2169
11,13,1469
12,13,1594
13,13,1525
14,13,687
15,13,0
16,13,0
17,13,0
18,13,0
19,13,0
20,13,0
21,13,0
22,13,0
23,13,0
24,13,0
25,13,0
26,13,0
27,13,0
28,13,0
29,13,0
30,13,0
31,13,0
32,13,0
33,13,0
34,13,0
0,14,1239
1,14,1843
2,14,2028
3,14,1408
4,14,2042
5,14,2406
6,14,2442
7,14,2107
8,14,1870
9,14,1625
10,14,3069
11,14,1781
12,14,2576
13,14,1393
14,14,826
15,14,0
16,14,0
17,14,0
18,14,0
19,14,0
20,14,0
21,14,0
22,14,0
23,14,0
24,14,0
25,14,0
26,14,0
27,14,0
28,14,0
29,14,0
30,14,0
31,14,0
32,14,0
33,14,0
34,14,0
0,15,1328
1,15,1716
2,15,2176
3,15,1352
4,15,1609
5,15,1913
6,15,1600
7,15,1373
8,15,1323
9,15,1570
10,15,2241
11,15,1512
12,15,2442
13,15,1383
14,15,794
15,15,0
16,15,0
17,15,0
18,15,0
19,15,0
20,15,0
21,15,0
22,15,0
23,15,0
24,15,0
25,15,0
26,15,0
27,15,0
28,15,0
29,15,0
30,15,0
31,15,0
32,15,0
33,15,0
34,15,0
0,16,1293
1,16,2035
2,16,2616
3,16,1476
4,16,1693
5,16,2008
6,16,2045
7,16,1743
8,16,2191
9,16,1618
10,16,2483
11,16,1624
12,16,2310
13,16,1970
14,16,1041
15,16,0
16,16,0
17,16,0
18,16,0
19,16,0
20,16,0
21,16,0
22,16,0
23,16,0
24,16,0
25,16,0
26,16,0
27,16,0
28,16,0
29,16,0
30,16,0
31,16,0
32,16,0
33,16,0
34,16,0
0,17,1257
1,17,1583
2,17,2415
3,17,1270
4,17,1758
5,17,2186
6,17,2578
7,17,2910
8,17,2437
9,17,2000
10,17,2635
11,17,1567
12,17,2195
13,17,1845
14,17,722
15,17,0
16,17,0
17,17,0
18,17,0
19,17,0
20,17,0
21,17,0
22,17,0
23,17,0
24,17,0
25,17,0
26,17,0
27,17,0
28,17,0
29,17,0
30,17,0
31,17,0
32,17,0
33,17,0
34,17,0
0,18,1212
1,18,1544
2,18,1715
3,18,1044
4,18,1550
5,18,1863
6,18,2245
7,18,1917
8,18,1680
9,18,1742
10,18,2048
11,18,1362
12,18,1873
13,18,1904
14,18,900
15,18,0
16,18,0
17,18,0
18,18,0
19,18,0
20,18,0
21,18,0
22,18,0
23,18,0
24,18,0
25,18,0
26,18,0
27,18,0
28,18,0
29,18,0
30,18,0
31,18,0
32,18,0
33,18,0
34,18,0
0,19,1494
1,19,1779
2,19,348
3,19,1306
4,19,1562
5,19,1842
6,19,1854
7,19,1552
8,19,1111
9,19,1531
10,19,2085
11,19,2075
12,19,2114
13,19,1490
14,19,1025
15,19,0
16,19,0
17,19,0
18,19,0
19,19,0
20,19,0
21,19,0
22,19,0
23,19,0
24,19,0
25,19,0
26,19,0
27,19,0
28,19,0
29,19,0
30,19,0
31,19,0
32,19,0
33,19,0
34,19,0
0,20,1628
1,20,1765
2,20,358
3,20,1305
4,20,1615
5,20,1845
6,20,2354
7,20,1939
8,20,2098
9,20,1540
10,20,2053
11,20,2019
12,20,2092
13,20,1859
14,20,1077
15,20,0
16,20,0
17,20,0
18,20,0
19,20,0
20,20,0
21,20,0
22,20,0
23,20,0
24,20,0
25,20,0
26,20,0
27,20,0
28,20,0
29,20,0
30,20,0
31,20,0
32,20,0
33,20,0
34,20,0
0,21,1382
1,21,1589
2,21,311
3,21,1357
4,21,1759
5,21,2110
6,21,2116
7,21,1925
8,21,1853
9,21,1670
10,21,2034
11,21,1269
12,21,2261
13,21,2127
14,21,727
15,21,0
16,21,0
17,21,0
18,21,0
19,21,0
20,21,0
21,21,0
22,21,0
23,21,0
24,21,0
25,21,0
26,21,0
27,21,0
28,21,0
29,21,0
30,21,0
31,21,0
32,21,0
33,21,0
34,21,0
0,22,1280
1,22,1521
2,22,280
3,22,1577
4,22,1757
5,22,1895
6,22,2033
7,22,1757
8,22,1835
9,22,1709
10,22,2068
11,22,1865
12,22,1783
13,22,1429
14,22,768
15,22,0
16,22,0
17,22,0
18,22,0
19,22,0
20,22,0
21,22,0
22,22,0
23,22,0
24,22,0
25,22,0
26,22,0
27,22,0
28,22,0
29,22,0
30,22,0
31,22,0
32,22,0
33,22,0
34,22,0
0,23,1238
1,23,1533
2,23,221
3,23,1353
4,23,1719
5,23,2266
6,23,2037
7,23,2424
8,23,2195
9,23,1546
10,23,2278
11,23,1574
12,23,1633
13,23,1522
14,23,688
15,23,0
16,23,0
17,23,0
18,23,0
19,23,0
20,23,0
21,23,0
22,23,0
23,23,0
24,23,0
25,23,0
26,23,0
27,23,0
28,23,0
29,23,0
30,23,0
31,23,0
32,23,0
33,23,0
34,23,0
0,24,1314
1,24,1416
2,24,323
3,24,1042
4,24,1736
5,24,2136
6,24,2714
7,24,2545
8,24,2423
9,24,1657
10,24,1964
11,24,1558
12,24,1787
13,24,1559
14,24,795
15,24,0
16,24,0
17,24,0
18,24,0
19,24,0
20,24,0
21,24,0
22,24,0
23,24,0
24,24,0
25,24,0
26,24,0
27,24,0
28,24,0
29,24,0
30,24,0
31,24,0
32,24,0
33,24,0
34,24,0
0,25,1899
1,25,1752
2,25,384
3,25,1476
4,25,1796
5,25,2383
6,25,1982
7,25,1881
8,25,1899
9,25,1514
10,25,2047
11,25,1540
12,25,1847
13,25,1289
14,25,255
15,25,0
16,25,0
17,25,0
18,25,0
19,25,0
20,25,0
21,25,0
22,25,0
23,25,0
24,25,0
25,25,0
26,25,0
27,25,0
28,25,0
29,25,0
30,25,0
31,25,0
32,25,0
33,25,0
34,25,0
0,26,2401
1,26,1822
2,26,313
3,26,1812
4,26,1649
5,26,2054
6,26,1959
7,26,2155
8,26,1673
9,26,1688
10,26,2030
11,26,1721
12,26,1865
13,26,1402
14,26,211
15,26,0
16,26,0
17,26,0
18,26,0
19,26,0
20,26,0
21,26,0
22,26,0
23,26,0
24,26,0
25,26,0
26,26,0
27,26,0
28,26,0
29,26,0
30,26,0
31,26,0
32,26,0
33,26,0
34,26,0
0,27,1448
1,27,1555
2,27,297
3,27,1275
4,27,2196
5,27,2677
6,27,1911
7,27,2390
8,27,2194
9,27,2210
10,27,2089
11,27,1777
12,27,1804
13,27,1481
14,27,217
15,27,0
16,27,0
17,27,0
18,27,0
19,27,0
20,27,0
21,27,0
22,27,0
23,27,0
24,27,0
25,27,0
26,27,0
27,27,0
28,27,0
29,27,0
30,27,0
31,27,0
32,27,0
33,27,0
34,27,0
0,28,1309
1,28,1471
2,28,418
3,28,1581
4,28,2725
5,28,3214
6,28,2017
7,28,2358
8,28,2087
9,28,2042
10,28,2235
11,28,1732
12,28,1940
13,28,1608
14,28,645
15,28,0
16,28,0
17,28,0
18,28,0
19,28,0
20,28,0
21,28,0
22,28,0
23,28,0
24,28,0
25,28,0
26,28,0
27,28,0
28,28,0
29,28,0
30,28,0
31,28,0
32,28,0
33,28,0
34,28,0
0,29,1660
1,29,1659
2,29,297
3,29,1792
4,29,2990
5,29,3156
6,29,1890
7,29,2261
8,29,2041
9,29,1885
10,29,2094
11,29,1957
12,29,1822
13,29,1395
14,29,770
15,29,0
16,29,0
17,29,0
18,29,0
19,29,0
20,29,0
21,29,0
22,29,0
23,29,0
24,29,0
25,29,0
26,29,0
27,29,0
28,29,0
29,29,0
30,29,0
31,29,0
32,29,0
33,29,0
34,29,0
0,30,1497
1,30,2222
2,30,462
3,30,1404
4,30,3048
5,30,2906
6,30,2066
7,30,2793
8,30,2504
9,30,2068
10,30,3426
11,30,2093
12,30,1891
13,30,1801
14,30,778
15,30,0
16,30,0
17,30,0
18,30,0
19,30,0
20,30,0
21,30,0
22,30,0
23,30,0
24,30,0
25,30,0
26,30,0
27,30,0
28,30,0
29,30,0
30,30,0
31,30,0
32,30,0
33,30,0
34,30,0
0,31,1390
1,31,1560
2,31,1567
3,31,1374
4,31,2352
5,31,2006
6,31,1875
7,31,1671
8,31,1741
9,31,1695
10,31,2664
11,31,2004
12,31,1883
13,31,1762
14,31,745
15,31,0
16,31,0
17,31,0
18,31,0
19,31,0
20,31,0
21,31,0
22,31,0
23,31,0
24,31,0
25,31,0
26,31,0
27,31,0
28,31,0
29,31,0
30,31,0
31,31,0
32,31,0
33,31,0
34,31,0
0,32,1370
1,32,2179
2,32,2296
3,32,1953
4,32,1776
5,32,2135
6,32,1712
7,32,2183
8,32,1654
9,32,1393
10,32,2081
11,32,1645
12,32,1782
13,32,2360
14,32,833
15,32,0
16,32,0
17,32,0
18,32,0
19,32,0
20,32,0
21,32,0
22,32,0
23,32,0
24,32,0
25,32,0
26,32,0
27,32,0
28,32,0
29,32,0
30,32,0
31,32,0
32,32,0
33,32,0
34,32,0
0,33,1340
1,33,1597
2,33,2733
3,33,1665
4,33,2228
5,33,1851
6,33,1934
7,33,1828
8,33,1958
9,33,1386
10,33,1822
11,33,1839
12,33,1782
13,33,1747
14,33,732
15,33,0
16,33,0
17,33,0
18,33,0
19,33,0
20,33,0
21,33,0
22,33,0
23,33,0
24,33,0
25,33,0
26,33,0
27,33,0
28,33,0
29,33,0
30,33,0
31,33,0
32,33,0
33,33,0
34,33,0
0,34,1228
1,34,1809
2,34,2134
3,34,1093
4,34,1799
5,34,2011
6,34,1602
7,34,1805
8,34,1747
9,34,1262
10,34,2270
11,34,1725
12,34,2102
13,34,1624
14,34,848
15,34,0
16,34,0
17,34,0
18,34,0
19,34,0
20,34,0
21,34,0
22,34,0
23,34,0
24,34,0
25,34,0
26,34,0
27,34,0
28,34,0
29,34,0
30,34,0
31,34,0
32,34,0
33,34,0
34,34,0
0,35,1309
1,35,2101
2,35,2041
3,35,1375
4,35,1800
5,35,2015
6,35,1516
7,35,1720
8,35,1705
9,35,1777
10,35,3168
11,35,1589
12,35,1934
13,35,1831
14,35,1065
15,35,0
16,35,0
17,35,0
18,35,0
19,35,0
20,35,0
21,35,0
22,35,0
23,35,0
24,35,0
25,35,0
26,35,0
27,35,0
28,35,0
29,35,0
30,35,0
31,35,0
32,35,0
33,35,0
34,35,0
0,36,1645
1,36,1547
2,36,1999
3,36,1521
4,36,1515
5,36,2139
6,36,2147
7,36,1945
8,36,1718
9,36,2155
10,36,2782
11,36,1831
12,36,2011
13,36,1720
14,36,729
15,36,0
16,36,0
17,36,0
18,36,0
19,36,0
20,36,0
21,36,0
22,36,0
23,36,0
24,36,0
25,36,0
26,36,0
27,36,0
28,36,0
29,36,0
30,36,0
31,36,0
32,36,0
33,36,0
34,36,0
0,37,1445
1,37,1824
2,37,1949
3,37,974
4,37,1562
5,37,2031
6,37,1578
7,37,1621
8,37,1557
9,37,1639
10,37,2010
11,37,1757
12,37,2027
13,37,1747
14,37,745
15,37,0
16,37,0
17,37,0
18,37,0
19,37,0
20,37,0
21,37,0
22,37,0
23,37,0
24,37,0
25,37,0
26,37,0
27,37,0
28,37,0
29,37,0
30,37,0
31,37,0
32,37,0
33,37,0
34,37,0
0,38,1222
1,38,1760
2,38,2220
3,38,1348
4,38,1921
5,38,3123
6,38,1331
7,38,1851
8,38,1511
9,38,1527
10,38,1820
11,38,1596
12,38,1791
13,38,1562
14,38,750
15,38,0
16,38,0
17,38,0
18,38,0
19,38,0
20,38,0
21,38,0
22,38,0
23,38,0
24,38,0
25,38,0
26,38,0
27,38,0
28,38,0
29,38,0
30,38,0
31,38,0
32,38,0
33,38,0
34,38,0
0,39,1305
1,39,2196
2,39,2286
3,39,1538
4,39,2395
5,39,1733
6,39,1814
7,39,1560
8,39,1474
9,39,1951
10,39,1742
11,39,1733
12,39,1860
13,39,1500
14,39,812
15,39,0
16,39,0
17,39,0
18,39,0
19,39,0
20,39,0
21,39,0
22,39,0
23,39,0
24,39,0
25,39,0
26,39,0
27,39,0
28,39,0
29,39,0
30,39,0
31,39,0
32,39,0
33,39,0
34,39,0
0,40,1172
1,40,1959
2,40,2261
3,40,1426
4,40,1614
5,40,1798
6,40,1343
7,40,1462
8,40,1512
9,40,1509
10,40,1773
11,40,1710
12,40,1800
13,40,1422
14,40,641
15,40,0
16,40,0
17,40,0
18,40,0
19,40,0
20,40,0
21,40,0
22,40,0
23,40,0
24,40,0
25,40,0
26,40,0
27,40,0
28,40,0
29,40,0
30,40,0
31,40,0
32,40,0
33,40,0
34,40,0
0,41,1365
1,41,1663
2,41,1800
3,41,1779
4,41,1822
5,41,1775
6,41,1531
7,41,1552
8,41,1463
9,41,1501
10,41,2234
11,41,1689
12,41,1779
13,41,1608
14,41,781
15,41,0
16,41,0
17,41,0
18,41,0
19,41,0
20,41,0
21,41,0
22,41,0
23,41,0
24,41,0
25,41,0
26,41,0
27,41,0
28,41,0
29,41,0
30,41,0
31,41,0
32,41,0
33,41,0
34,41,0
0,42,1215
1,42,1768
2,42,1817
3,42,1331
4,42,2249
5,42,2035
6,42,1496
7,42,1567
8,42,1659
9,42,1874
10,42,2266
11,42,1617
12,42,1900
13,42,1774
14,42,742
15,42,0
16,42,0
17,42,0
18,42,0
19,42,0
20,42,0
21,42,0
22,42,0
23,42,0
24,42,0
25,42,0
26,42,0
27,42,0
28,42,0
29,42,0
30,42,0
31,42,0
32,42,0
33,42,0
34,42,0
0,43,1288
1,43,1754
2,43,1542
3,43,1293
4,43,1853
5,43,1907
6,43,1457
7,43,1525
8,43,1735
9,43,1721
10,43,1904
11,43,1466
12,43,1878
13,43,1456
14,43,676
15,43,0
16,43,0
17,43,0
18,43,0
19,43,0
20,43,0
21,43,0
22,43,0
23,43,0
24,43,0
25,43,0
26,43,0
27,43,0
28,43,0
29,43,0
30,43,0
31,43,0
32,43,0
33,43,0
34,43,0
0,44,1289
1,44,1738
2,44,1903
3,44,1258
4,44,1532
5,44,1819
6,44,1385
7,44,1747
8,44,1518
9,44,1415
10,44,1703
11,44,1490
12,44,2351
13,44,1455
14,44,768
15,44,0
16,44,0
17,44,0
18,44,0
19,44,0
20,44,0
21,44,0
22,44,0
23,44,0
24,44,0
25,44,0
26,44,0
27,44,0
28,44,0
29,44,0
30,44,0
31,44,0
32,44,0
33,44,0
34,44,0
0,45,1558
1,45,2043
2,45,2046
3,45,1335
4,45,2070
5,45,2148
6,45,1818
7,45,2035
8,45,1811
9,45,1433
10,45,2024
11,45,1798
12,45,2443
13,45,1540
14,45,950
15,45,0
16,45,0
17,45,0
18,45,0
19,45,0
20,45,0
21,45,0
22,45,0
23,45,0
24,45,0
25,45,0
26,45,0
27,45,0
28,45,0
29,45,0
30,45,0
31,45,0
32,45,0
33,45,0
34,45,0
0,46,1449
1,46,1894
2,46,1866
3,46,1249
4,46,1873
5,46,1784
6,46,1587
7,46,1948
8,46,1747
9,46,1403
10,46,2265
11,46,1487
12,46,2210
13,46,1920
14,46,1002
15,46,0
16,46,0
17,46,0
18,46,0
19,46,0
20,46,0
21,46,0
22,46,0
23,46,0
24,46,0
25,46,0
26,46,0
27,46,0
28,46,0
29,46,0
30,46,0
31,46,0
32,46,0
33,46,0
34,46,0
0,47,1293
1,47,1596
2,47,1822
3,47,1239
4,47,1905
5,47,1937
6,47,1543
7,47,1793
8,47,1360
9,47,1916
10,47,3076
11,47,1926
12,47,2083
13,47,1454
14,47,757
15,47,0
16,47,0
17,47,0
18,47,0
19,47,0
20,47,0
21,47,0
22,47,0
23,47,0
24,47,0
25,47,0
26,47,0
27,47,0
28,47,0
29,47,0
30,47,0
31,47,0
32,47,0
33,47,0
34,47,0
0,48,1268
1,48,1586
2,48,1753
3,48,1253
4,48,1853
5,48,1699
6,48,1514
7,48,2244
8,48,1620
9,48,1777
10,48,2585
11,48,1519
12,48,2476
13,48,1601
14,48,813
15,48,0
16,48,0
17,48,0
18,48,0
19,48,0
20,48,0
21,48,0
22,48,0
23,48,0
24,48,0
25,48,0
26,48,0
27,48,0
28,48,0
29,48,0
30,48,0
31,48,0
32,48,0
33,48,0
34,48,0
0,49,0
1,49,0
2,49,0
3,49,0
4,49,0
5,49,4
6,49,0
7,49,319
8,49,15
9,49,14
10,49,769
11,49,1446
12,49,99
13,49,0
14,49,0
15,49,0
16,49,0
17,49,0
18,49,0
19,49,0
20,49,0
21,49,0
22,49,0
23,49,0
24,49,0
25,49,0
26,49,0
27,49,0
28,49,0
29,49,0
30,49,0
31,49,0
32,49,0
33,49,0
34,49,0
0,50,0
1,50,0
2,50,0
3,50,0
4,50,0
5,50,0
6,50,0
7,50,0
8,50,0
9,50,0
10,50,0
11,50,0
12,50,0
13,50,0
14,50,0
15,50,0
16,50,0
17,50,0
18,50,0
19,50,0
20,50,0
21,50,0
22,50,0
23,50,0
24,50,0
25,50,0
26,50,0
27,50,0
28,50,0
29,50,0
30,50,0
31,50,0
32,50,0
33,50,0
34,50,0


==> data/mt_cloud.csv <==
x,y,z,p,k
35.863,-16.108,7.202,5062.2,-1
35.661,-15.835,7.069,4329.0,-1
35.890,-16.076,7.121,4012.3,-1
35.776,-15.955,7.095,3591.3,-1
35.977,-16.229,7.228,3038.8,-1
35.949,-16.260,7.308,2656.3,-1
36.004,-16.197,7.146,2513.8,-1
35.687,-15.803,6.990,1123.0,-1
35.572,-15.684,6.964,908.6,-1
35.803,-15.923,7.015,959.7,-1
36.062,-16.382,7.335,668.7,-1
36.090,-16.350,7.254,709.5,-1
36.118,-16.318,7.172,686.4,-1
35.918,-16.044,7.040,424.3,-1
31.800,-16.378,6.596,4198.7,0
31.823,-16.352,6.526,4579.2,0
31.715,-16.238,6.501,3105.3,0
31.907,-16.493,6.622,4077.1,0
31.930,-16.466,6.551,4610.7,0
31.954,-16.440,6.481,4367.8,0
32.014,-16.608,6.647,3833.1,0
32.037,-16.581,6.576,4172.3,0
32.061,-16.555,6.505,4476.2,0
31.846,-16.325,6.457,2745.5,0
31.990,-16.634,6.717,2462.0,0
31.738,-16.211,6.432,1570.0,0
32.144,-16.697,6.601,4111.0,0
32.168,-16.670,6.530,4098.9,0
32.084,-16.528,6.435,3902.8,0
32.120,-16.724,6.672,2563.4,0
32.192,-16.643,6.459,4064.3,0
32.275,-16.786,6.554,3963.4,0
31.977,-16.413,6.411,2160.4,0
31.760,-16.185,6.363,325.8,0
31.869,-16.299,6.387,919.3,0
32.299,-16.759,6.483,3730.5,0
32.251,-16.813,6.626,2489.1,0
32.215,-16.617,6.389,3194.5,0
32.108,-16.502,6.365,2477.9,0
32.405,-16.875,6.507,3729.3,0
32.322,-16.732,6.412,3393.9,0
32.096,-16.750,6.743,55.1,0
32.381,-16.902,6.579,2625.0,0
32.226,-16.840,6.698,868.1,0
32.429,-16.848,6.436,3089.4,0
32.000,-16.387,6.342,80.3,0
32.536,-16.965,6.459,3198.1,0
32.346,-16.706,6.341,2282.4,0
32.512,-16.992,6.531,2423.7,0
32.239,-16.590,6.318,1535.2,0
32.357,-16.929,6.651,672.6,0
32.454,-16.821,6.364,1976.3,0
32.487,-17.019,6.603,843.7,0
32.667,-17.054,6.410,2421.5,0
32.560,-16.938,6.387,1884.4,0
32.642,-17.082,6.483,1926.6,0
32.618,-17.109,6.555,675.3,0
32.692,-17.027,6.338,1816.7,0
32.478,-16.794,6.293,432.6,0
32.585,-16.911,6.315,860.0,0
32.773,-17.172,6.433,1178.2,0
32.798,-17.144,6.360,1233.4,0
32.748,-17.199,6.506,214.1,0
32.823,-17.117,6.287,588.3,0
32.904,-17.262,6.383,178.7,0
32.930,-17.234,6.309,6.1,0
30.725,-18.649,5.140,289.6,1
31.023,-19.004,5.186,5772.2,1


==> data/mt_ring_gear.csv <==
x,y,z
35.503,1.991,7.097
35.502,2.016,7.092
35.502,2.034,7.082
35.503,2.045,7.071
35.504,2.051,7.063
35.504,2.053,7.059
35.522,2.149,6.865
35.556,2.339,6.478
35.589,2.530,6.092
35.622,2.721,5.705
35.653,2.912,5.319
35.669,3.008,5.125
36.933,2.685,5.253
38.195,2.324,5.381
39.455,1.923,5.510
40.711,1.481,5.638
41.963,1.000,5.766
43.209,0.476,5.894
44.449,-0.089,6.022
45.067,-0.387,6.086
44.960,-0.667,6.626
44.852,-0.946,7.165
44.742,-1.223,7.705
44.630,-1.499,8.244
44.517,-1.774,8.783
44.516,-1.775,8.785
44.515,-1.779,8.792
44.513,-1.787,8.801
44.510,-1.802,8.811
44.508,-1.825,8.819
44.507,-1.840,8.820
43.335,-1.200,8.596
42.152,-0.601,8.369
40.960,-0.042,8.141
39.759,0.478,7.911
38.551,0.958,7.680
37.336,1.400,7.448
36.115,1.803,7.214
35.503,1.991,7.097

35.536,1.252,7.103
35.537,1.224,7.097
35.540,1.205,7.085
35.541,1.195,7.073
35.543,1.190,7.063
35.543,1.188,7.058
35.569,1.133,6.864
35.618,1.023,6.477
35.668,0.913,6.091
35.717,0.802,5.705
35.765,0.692,5.318
35.790,0.636,5.125
37.030,0.210,5.253
38.265,-0.256,5.381
39.495,-0.763,5.510
40.717,-1.312,5.638
41.932,-1.902,5.766
43.138,-2.534,5.894
44.333,-3.210,6.022
44.927,-3.564,6.086
44.838,-3.388,6.622
44.748,-3.212,7.158
44.657,-3.037,7.694
44.566,-2.862,8.230
44.474,-2.688,8.767
44.474,-2.687,8.769
44.473,-2.684,8.777
44.471,-2.675,8.788
44.469,-2.660,8.801
44.469,-2.635,8.811
44.469,-2.619,8.813
43.307,-1.974,8.591
42.134,-1.369,8.366
40.952,-0.804,8.140
39.761,-0.279,7.912
38.562,0.207,7.682
37.356,0.654,7.451
36.144,1.062,7.219
35.536,1.252,7.103

35.182,5.165,7.097
35.178,5.190,7.092
35.177,5.208,7.082
35.177,5.219,7.071
35.177,5.225,7.063
35.177,5.228,7.059
35.186,5.324,6.865
35.203,5.517,6.478
35.219,5.710,6.092
35.235,5.903,5.705
35.249,6.097,5.319
35.255,6.194,5.125
36.543,5.985,5.253
37.833,5.738,5.381
39.124,5.452,5.510
40.415,5.125,5.638
41.705,4.757,5.766
42.993,4.348,5.894
44.278,3.896,6.022
44.920,3.654,6.086
44.839,3.366,6.626
44.756,3.078,7.165
44.671,2.792,7.705
44.585,2.508,8.244
44.497,2.224,8.783
44.496,2.223,8.785
44.495,2.218,8.792
44.494,2.210,8.801
44.493,2.195,8.811
44.492,2.172,8.819
44.493,2.157,8.820
43.268,2.689,8.596
42.036,3.180,8.369
40.799,3.630,8.141
39.556,4.040,7.911
38.310,4.410,7.680
37.060,4.741,7.448
35.808,5.033,7.214
35.182,5.165,7.097

35.281,4.432,7.103
35.285,4.405,7.097
35.288,4.386,7.085
35.291,4.376,7.073
35.293,4.371,7.063
35.294,4.369,7.058
35.324,4.317,6.864
35.383,4.212,6.477
35.442,4.106,6.091
35.501,4.001,5.705
35.559,3.895,5.318
35.588,3.842,5.125
36.862,3.529,5.253
38.134,3.175,5.381
39.404,2.780,5.510
40.671,2.344,5.638
41.934,1.865,5.766
43.191,1.343,5.894
44.443,0.777,6.022
45.066,0.477,6.086
44.961,0.645,6.622
44.856,0.812,7.158
44.750,0.978,7.694
44.643,1.144,8.230
44.536,1.310,8.767
44.536,1.310,8.769
44.534,1.314,8.777
44.532,1.322,8.788
44.529,1.337,8.801
44.526,1.362,8.811
44.525,1.378,8.813
43.310,1.916,8.591
42.088,2.414,8.366
40.859,2.870,8.140
39.626,3.287,7.912
38.388,3.663,7.682
37.147,4.000,7.451
35.903,4.298,7.219
35.281,4.432,7.103

34.577,8.298,7.097
34.572,8.323,7.092
34.568,8.341,7.082
34.567,8.352,7.071
34.567,8.357,7.063
34.567,8.360,7.059
34.567,8.457,6.865
34.567,8.650,6.478
34.566,8.844,6.092
34.564,9.038,5.705
34.560,9.232,5.319
34.558,9.329,5.125
35.860,9.237,5.253
37.167,9.106,5.381
38.478,8.937,5.510
39.793,8.727,5.638
41.110,8.476,5.766
42.430,8.184,5.894
43.751,7.849,6.022
44.412,7.666,6.086
44.357,7.371,6.626
44.300,7.078,7.165
44.241,6.786,7.705
44.181,6.494,8.244
44.118,6.203,8.783
44.118,6.202,8.785
44.117,6.198,8.792
44.117,6.189,8.801
44.117,6.174,8.811
44.119,6.151,8.819
44.120,6.137,8.820
42.852,6.557,8.596
41.582,6.935,8.369
40.309,7.272,8.141
39.035,7.569,7.911
37.760,7.826,7.680
36.486,8.044,7.448
35.213,8.223,7.214
34.577,8.298,7.097

34.741,7.577,7.103
34.748,7.550,7.097
34.753,7.532,7.085
34.757,7.522,7.073
34.759,7.517,7.063
34.760,7.515,7.058
34.795,7.466,6.864
34.863,7.366,6.477
34.931,7.267,6.091
34.999,7.167,5.705
35.067,7.067,5.318
35.101,7.016,5.125
36.397,6.819,5.253
37.696,6.580,5.381
38.996,6.301,5.510
40.297,5.980,5.638
41.598,5.616,5.766
42.897,5.209,5.894
44.194,4.757,6.022
44.842,4.515,6.086
44.722,4.672,6.622
44.602,4.829,7.158
44.482,4.986,7.694
44.361,5.141,8.230
44.239,5.296,8.767
44.239,5.297,8.769
44.237,5.300,8.777
44.234,5.308,8.788
44.230,5.323,8.801
44.225,5.348,8.811
44.222,5.363,8.813
42.964,5.791,8.591
41.702,6.177,8.366
40.438,6.521,8.140
39.172,6.825,7.912
37.905,7.089,7.682
36.639,7.314,7.451
35.373,7.499,7.219
34.741,7.577,7.103

33.694,11.364,7.097
33.686,11.388,7.092
33.682,11.406,7.082
33.679,11.416,7.071
33.678,11.422,7.063
33.678,11.425,7.059
33.670,11.521,6.865
33.652,11.714,6.478
33.634,11.907,6.092
33.614,12.100,5.705
33.594,12.293,5.319
33.583,12.389,5.125
34.888,12.414,5.253
36.201,12.401,5.381
37.522,12.350,5.510
38.850,12.259,5.638
40.185,12.127,5.766
41.526,11.955,5.894
42.871,11.740,6.022
43.546,11.616,6.086
43.517,11.318,6.626
43.487,11.021,7.165
43.455,10.724,7.705
43.421,10.428,8.244
43.384,10.133,8.783
43.384,10.132,8.785
43.384,10.128,8.792
43.384,10.119,8.801
43.386,10.104,8.811
43.390,10.081,8.819
43.393,10.067,8.820
42.092,10.372,8.596
40.793,10.635,8.369
39.495,10.856,8.141
38.199,11.038,7.911
36.907,11.180,7.680
35.618,11.282,7.448
34.334,11.346,7.214
33.694,11.364,7.097

33.922,10.661,7.103
33.931,10.634,7.097
33.938,10.617,7.085
33.943,10.607,7.073
33.945,10.603,7.063
33.947,10.601,7.058
33.985,10.555,6.864
34.063,10.462,6.477
34.139,10.369,6.091
34.216,10.275,5.705
34.292,10.182,5.318
34.331,10.135,5.125
35.639,10.054,5.253
36.954,9.933,5.381
38.274,9.771,5.510
39.599,9.568,5.638
40.927,9.322,5.766
42.257,9.033,5.894
43.590,8.700,6.022
44.256,8.516,6.086
44.123,8.663,6.622
43.990,8.808,7.158
43.856,8.953,7.694
43.722,9.097,8.230
43.587,9.241,8.767
43.586,9.242,8.769
43.584,9.245,8.777
43.580,9.252,8.788
43.574,9.266,8.801
43.567,9.290,8.811
43.564,9.306,8.813
42.272,9.619,8.591
40.980,9.890,8.366
39.690,10.120,8.140
38.402,10.309,7.912
37.117,10.459,7.682
35.836,10.568,7.451
34.559,10.640,7.219
33.922,10.661,7.103

32.540,14.339,7.097
32.530,14.362,7.092
32.524,14.379,7.082
32.520,14.390,7.071
32.519,14.395,7.063
32.518,14.398,7.059
32.502,14.493,6.865
32.467,14.683,6.478
32.431,14.874,6.092
32.394,15.064,5.705
32.356,15.254,5.319
32.337,15.350,5.125
33.634,15.492,5.253
34.943,15.596,5.381
36.264,15.664,5.510
37.595,15.692,5.638
38.936,15.681,5.766
40.287,15.629,5.894
41.646,15.535,6.022
42.329,15.473,6.086
42.328,15.173,6.626
42.324,14.874,7.165
42.319,14.576,7.705
42.311,14.278,8.244
42.301,13.981,8.783
42.301,13.980,8.785
42.302,13.976,8.792
42.303,13.967,8.801
42.305,13.952,8.811
42.311,13.930,8.819
42.315,13.916,8.820
40.993,14.103,8.596
39.675,14.248,8.369
38.363,14.353,8.141
37.056,14.418,7.911
35.756,14.443,7.680
34.463,14.430,7.448
33.179,14.378,7.214
32.540,14.339,7.097

32.830,13.659,7.103
32.841,13.633,7.097
32.850,13.616,7.085
32.855,13.607,7.073
32.858,13.603,7.063
32.860,13.601,7.058
32.902,13.559,6.864
32.988,13.473,6.477
33.073,13.387,6.091
33.157,13.301,5.705
33.242,13.215,5.318
33.284,13.171,5.125
34.595,13.208,5.253
35.915,13.206,5.381
37.244,13.163,5.510
38.582,13.079,5.638
39.926,12.953,5.766
41.278,12.785,5.894
42.634,12.572,6.022
43.315,12.449,6.086
43.169,12.583,6.622
43.023,12.716,7.158
42.877,12.848,7.694
42.730,12.980,8.230
42.583,13.111,8.767
42.582,13.111,8.769
42.580,13.114,8.777
42.575,13.121,8.788
42.568,13.135,8.801
42.559,13.158,8.811
42.554,13.173,8.813
41.239,13.369,8.591
39.929,13.524,8.366
38.623,13.637,8.140
37.324,13.710,7.912
36.030,13.744,7.682
34.744,13.738,7.451
33.466,13.695,7.219
32.830,13.659,7.103

31.123,17.198,7.097
31.111,17.220,7.092
31.104,17.236,7.082
31.100,17.247,7.071
31.098,17.252,7.063
31.097,17.255,7.059
31.072,17.348,6.865
31.020,17.534,6.478
30.967,17.721,6.092
30.914,17.907,5.705
30.859,18.093,5.319
30.831,18.186,5.125
32.110,18.444,5.253
33.405,18.666,5.381
34.714,18.851,5.510
36.037,18.999,5.638
37.374,19.108,5.766
38.724,19.177,5.894
40.086,19.206,6.022
40.772,19.205,6.086
40.797,18.906,6.626
40.821,18.608,7.165
40.842,18.311,7.705
40.861,18.014,8.244
40.878,17.717,8.783
40.878,17.716,8.785
40.879,17.712,8.792
40.880,17.703,8.801
40.884,17.688,8.811
40.892,17.667,8.819
40.898,17.654,8.820
39.564,17.721,8.596
38.238,17.747,8.369
36.922,17.734,8.141
35.615,17.681,7.911
34.318,17.590,7.680
33.031,17.461,7.448
31.756,17.295,7.214
31.123,17.198,7.097

31.473,16.546,7.103
31.487,16.522,7.097
31.497,16.506,7.085
31.503,16.497,7.073
31.507,16.493,7.063
31.508,16.492,7.058
31.555,16.453,6.864
31.647,16.376,6.477
31.739,16.298,6.091
31.832,16.220,5.705
31.923,16.141,5.318
31.969,16.102,5.125
33.272,16.256,5.253
34.587,16.372,5.381
35.915,16.448,5.510
37.254,16.485,5.638
38.604,16.480,5.766
39.965,16.433,5.894
41.336,16.343,6.022
42.025,16.282,6.086
41.868,16.402,6.622
41.710,16.521,7.158
41.553,16.640,7.694
41.395,16.758,8.230
41.236,16.875,8.767
41.235,16.876,8.769
41.233,16.878,8.777
41.228,16.885,8.788
41.220,16.898,8.801
41.208,16.920,8.811
41.202,16.935,8.813
39.875,17.012,8.591
38.556,17.048,8.366
37.245,17.044,8.140
35.944,17.001,7.912
34.653,16.918,7.682
33.373,16.797,7.451
32.104,16.639,7.219
31.473,16.546,7.103

29.456,19.918,7.097
29.443,19.940,7.092
29.434,19.955,7.082
29.428,19.965,7.071
29.426,19.970,7.063
29.425,19.973,7.059
29.391,20.063,6.865
29.323,20.245,6.478
29.254,20.425,6.092
29.184,20.606,5.705
29.113,20.787,5.319
29.077,20.877,5.125
30.328,21.248,5.253
31.597,21.585,5.381
32.884,21.887,5.510
34.189,22.153,5.638
35.510,22.381,5.766
36.849,22.571,5.894
38.203,22.722,6.022
38.886,22.782,6.086
38.938,22.487,6.626
38.988,22.193,7.165
39.036,21.898,7.705
39.082,21.604,8.244
39.125,21.310,8.783
39.125,21.309,8.785
39.126,21.305,8.792
39.129,21.296,8.801
39.134,21.282,8.811
39.144,21.261,8.819
39.151,21.248,8.820
37.816,21.196,8.596
36.494,21.104,8.369
35.183,20.972,8.141
33.886,20.803,7.911
32.603,20.595,7.680
31.333,20.351,7.448
30.078,20.072,7.214
29.456,19.918,7.097

29.864,19.301,7.103
29.879,19.278,7.097
29.891,19.263,7.085
29.898,19.255,7.073
29.901,19.251,7.063
29.903,19.250,7.058
29.953,19.216,6.864
30.052,19.147,6.477
30.151,19.077,6.091
30.249,19.008,5.705
30.348,18.938,5.318
30.397,18.903,5.125
31.680,19.173,5.253
32.980,19.406,5.381
34.296,19.601,5.510
35.626,19.758,5.638
36.972,19.874,5.766
38.331,19.950,5.894
39.704,19.983,6.022
40.396,19.983,6.086
40.229,20.089,6.622
40.061,20.194,7.158
39.894,20.298,7.694
39.726,20.401,8.230
39.557,20.503,8.767
39.557,20.504,8.769
39.554,20.506,8.777
39.548,20.512,8.788
39.539,20.525,8.801
39.526,20.546,8.811
39.518,20.560,8.813
38.189,20.518,8.591
36.872,20.436,8.366
35.568,20.314,8.140
34.276,20.154,7.912
32.997,19.956,7.682
31.733,19.721,7.451
30.483,19.450,7.219
29.864,19.301,7.103

27.552,22.479,7.097
27.537,22.499,7.092
27.526,22.513,7.082
27.520,22.523,7.071
27.517,22.528,7.063
27.516,22.530,7.059
27.475,22.617,6.865
27.391,22.792,6.478
27.306,22.965,6.092
27.219,23.139,5.705
27.132,23.313,5.319
27.088,23.399,5.125
28.301,23.881,5.253
29.535,24.331,5.381
30.790,24.747,5.510
32.065,25.128,5.638
33.361,25.474,5.766
34.677,25.783,5.894
36.013,26.055,6.022
36.687,26.176,6.086
36.766,25.887,6.626
36.842,25.598,7.165
36.916,25.309,7.705
36.988,25.020,8.244
37.058,24.731,8.783
37.058,24.730,8.785
37.059,24.726,8.792
37.062,24.718,8.801
37.069,24.704,8.811
37.081,24.684,8.819
37.088,24.672,8.820
35.764,24.501,8.596
34.455,24.290,8.369
33.162,24.042,8.141
31.885,23.756,7.911
30.625,23.435,7.680
29.383,23.078,7.448
28.158,22.687,7.214
27.552,22.479,7.097

28.013,21.900,7.103
28.031,21.879,7.097
28.044,21.865,7.085
28.051,21.857,7.073
28.055,21.854,7.063
28.057,21.853,7.058
28.110,21.823,6.864
28.215,21.763,6.477
28.319,21.703,6.091
28.424,21.643,5.705
28.528,21.582,5.318
28.580,21.551,5.125
29.834,21.936,5.253
31.108,22.284,5.381
32.400,22.597,5.510
33.712,22.872,5.638
35.041,23.108,5.766
36.389,23.305,5.894
37.753,23.461,6.022
38.442,23.524,6.086
38.266,23.614,6.622
38.090,23.703,7.158
37.914,23.792,7.694
37.737,23.880,8.230
37.560,23.967,8.767
37.559,23.967,8.769
37.556,23.969,8.777
37.550,23.975,8.788
37.540,23.986,8.801
37.525,24.006,8.811
37.516,24.020,8.813
36.196,23.859,8.591
34.892,23.659,8.366
33.603,23.421,8.140
32.331,23.145,7.912
31.076,22.834,7.682
29.837,22.486,7.451
28.617,22.104,7.219
28.013,21.900,7.103

25.426,24.858,7.097
25.409,24.876,7.092
25.397,24.890,7.082
25.391,24.899,7.071
25.387,24.904,7.063
25.386,24.906,7.059
25.337,24.989,6.865
25.237,25.155,6.478
25.137,25.321,6.092
25.036,25.486,5.705
24.933,25.651,5.319
24.882,25.733,5.125
26.046,26.322,5.253
27.235,26.880,5.381
28.448,27.407,5.510
29.684,27.901,5.638
30.944,28.362,5.766
32.226,28.788,5.894
33.532,29.178,6.022
34.193,29.359,6.086
34.297,29.079,6.626
34.399,28.798,7.165
34.499,28.516,7.705
34.596,28.235,8.244
34.691,27.954,8.783
34.692,27.952,8.785
34.693,27.948,8.792
34.697,27.941,8.801
34.705,27.928,8.811
34.719,27.909,8.819
34.727,27.898,8.820
33.424,27.608,8.596
32.139,27.281,8.369
30.873,26.917,8.141
29.627,26.519,7.911
28.401,26.086,7.680
27.196,25.619,7.448
26.011,25.120,7.214
25.426,24.858,7.097

25.937,24.323,7.103
25.957,24.303,7.097
25.971,24.291,7.085
25.979,24.284,7.073
25.983,24.281,7.063
25.985,24.280,7.058
26.040,24.255,6.864
26.150,24.205,6.477
26.260,24.154,6.091
26.369,24.104,5.705
26.479,24.052,5.318
26.534,24.026,5.125
27.748,24.522,5.253
28.985,24.983,5.381
30.244,25.410,5.510
31.526,25.802,5.638
32.829,26.156,5.766
34.153,26.473,5.894
35.498,26.751,6.022
36.179,26.875,6.086
35.995,26.949,6.622
35.812,27.022,7.158
35.628,27.095,7.694
35.445,27.166,8.230
35.261,27.237,8.767
35.260,27.238,8.769
35.257,27.239,8.777
35.250,27.244,8.788
35.239,27.255,8.801
35.222,27.273,8.811
35.212,27.286,8.813
33.912,27.007,8.591
32.631,26.691,8.366
31.369,26.339,8.140
30.126,25.950,7.912
28.904,25.527,7.682
27.702,25.070,7.451
26.520,24.580,7.219
25.937,24.323,7.103

23.096,27.037,7.097
23.077,27.054,7.092
23.064,27.067,7.082
23.056,27.075,7.071
23.053,27.079,7.063
23.051,27.081,7.059
22.995,27.160,6.865
22.881,27.316,6.478
22.766,27.472,6.092
22.650,27.628,5.705
22.534,27.783,5.319
22.475,27.860,5.125
23.582,28.551,5.253
24.716,29.213,5.381
25.876,29.847,5.510
27.063,30.450,5.638
28.277,31.021,5.766
29.516,31.561,5.894
30.782,32.066,6.022
31.424,32.306,6.086
31.553,32.036,6.626
31.679,31.765,7.165
31.804,31.494,7.705
31.926,31.223,8.244
32.046,30.951,8.783
32.047,30.950,8.785
32.049,30.946,8.792
32.053,30.938,8.801
32.062,30.926,8.811
32.077,30.909,8.819
32.087,30.898,8.820
30.814,30.493,8.596
29.564,30.052,8.369
28.336,29.577,8.141
27.131,29.068,7.911
25.949,28.527,7.680
24.790,27.954,7.448
23.655,27.350,7.214
23.096,27.037,7.097

23.653,26.550,7.103
23.674,26.532,7.097
23.689,26.521,7.085
23.698,26.515,7.073
23.702,26.512,7.063
23.704,26.512,7.058
23.761,26.492,6.864
23.875,26.452,6.477
23.989,26.411,6.091
24.103,26.370,5.705
24.216,26.329,5.318
24.273,26.308,5.125
25.438,26.910,5.253
26.629,27.481,5.381
27.845,28.019,5.510
29.086,28.524,5.638
30.352,28.994,5.766
31.643,29.428,5.894
32.957,29.826,6.022
33.624,30.010,6.086
33.435,30.067,6.622
33.246,30.124,7.158
33.056,30.179,7.694
32.867,30.234,8.230
32.677,30.288,8.767
32.676,30.289,8.769
32.673,30.290,8.777
32.666,30.294,8.788
32.654,30.304,8.801
32.635,30.321,8.811
32.624,30.332,8.813
31.355,29.938,8.591
30.107,29.509,8.366
28.882,29.044,8.140
27.679,28.546,7.912
26.499,28.016,7.682
25.343,27.453,7.451
24.210,26.859,7.219
23.653,26.550,7.103

20.579,28.998,7.097
20.559,29.014,7.092
20.545,29.025,7.082
20.537,29.032,7.071
20.533,29.037,7.063
20.531,29.038,7.059
20.467,29.112,6.865
20.340,29.257,6.478
20.212,29.402,6.092
20.083,29.547,5.705
19.952,29.691,5.319
19.887,29.763,5.125
20.928,30.550,5.253
21.998,31.311,5.381
23.097,32.046,5.510
24.225,32.753,5.638
25.382,33.431,5.766
26.568,34.080,5.894
27.783,34.697,6.022
28.402,34.993,6.086
28.554,34.735,6.626
28.704,34.477,7.165
28.852,34.218,7.705
28.999,33.959,8.244
29.143,33.699,8.783
29.143,33.698,8.785
29.146,33.694,8.792
29.151,33.687,8.801
29.161,33.676,8.811
29.177,33.660,8.819
29.188,33.650,8.820
27.957,33.132,8.596
26.751,32.581,8.369
25.571,31.997,8.141
24.416,31.383,7.911
23.287,30.738,7.680
22.184,30.063,7.448
21.108,29.360,7.214
20.579,28.998,7.097

21.177,28.564,7.103
21.200,28.548,7.097
21.216,28.537,7.085
21.226,28.532,7.073
21.230,28.530,7.063
21.232,28.530,7.058
21.291,28.515,6.864
21.408,28.485,6.477
21.525,28.455,6.091
21.642,28.425,5.705
21.759,28.394,5.318
21.817,28.378,5.125
22.923,29.082,5.253
24.058,29.757,5.381
25.221,30.402,5.510
26.412,31.016,5.638
27.631,31.598,5.766
28.877,32.146,5.894
30.151,32.660,6.022
30.798,32.903,6.086
30.605,32.943,6.622
30.411,32.983,7.158
30.218,33.021,7.694
30.024,33.059,8.230
29.831,33.095,8.767
29.830,33.096,8.769
29.826,33.097,8.777
29.819,33.101,8.788
29.806,33.109,8.801
29.786,33.124,8.811
29.774,33.135,8.813
28.545,32.628,8.591
27.341,32.089,8.366
26.162,31.516,8.140
25.009,30.913,7.912
23.881,30.278,7.682
22.780,29.614,7.451
21.705,28.921,7.219
21.177,28.564,7.103

17.897,30.726,7.097
17.875,30.740,7.092
17.860,30.750,7.082
17.852,30.756,7.071
17.847,30.760,7.063
17.845,30.762,7.059
17.776,30.829,6.865
17.636,30.963,6.478
17.495,31.096,6.092
17.353,31.228,5.705
17.211,31.360,5.319
17.139,31.425,5.125
18.105,32.303,5.253
19.102,33.157,5.381
20.131,33.987,5.510
21.191,34.793,5.638
22.283,35.572,5.766
23.406,36.324,5.894
24.561,37.047,6.022
25.150,37.398,6.086
25.325,37.155,6.626
25.498,36.911,7.165
25.669,36.667,7.705
25.838,36.421,8.244
26.005,36.175,8.783
26.005,36.174,8.785
26.008,36.171,8.792
26.014,36.165,8.801
26.025,36.154,8.811
26.043,36.140,8.819
26.054,36.131,8.820
24.875,35.505,8.596
23.723,34.848,8.369
22.600,34.161,8.141
21.505,33.445,7.911
20.438,32.702,7.680
19.400,31.931,7.448
18.391,31.134,7.214
17.897,30.726,7.097

18.532,30.347,7.103
18.556,30.333,7.097
18.573,30.324,7.085
18.583,30.320,7.073
18.587,30.319,7.063
18.589,30.318,7.058
18.649,30.309,6.864
18.768,30.290,6.477
18.887,30.270,6.091
19.007,30.250,5.705
19.126,30.230,5.318
19.185,30.219,5.125
20.224,31.020,5.253
21.294,31.794,5.381
22.394,32.541,5.510
23.526,33.259,5.638
24.687,33.948,5.766
25.880,34.605,5.894
27.102,35.231,6.022
27.725,35.531,6.086
27.529,35.554,6.622
27.332,35.576,7.158
27.136,35.597,7.694
26.940,35.617,8.230
26.744,35.636,8.767
26.743,35.636,8.769
26.739,35.637,8.777
26.732,35.640,8.788
26.718,35.647,8.801
26.697,35.661,8.811
26.684,35.670,8.813
25.505,35.056,8.591
24.354,34.410,8.366
23.231,33.735,8.140
22.137,33.030,7.912
21.071,32.297,7.682
20.034,31.537,7.451
19.025,30.750,7.219
18.532,30.347,7.103

15.071,32.207,7.097
15.048,32.218,7.092
15.032,32.227,7.082
15.023,32.233,7.071
15.018,32.236,7.063
15.016,32.238,7.059
14.940,32.298,6.865
14.789,32.419,6.478
14.637,32.539,6.092
14.484,32.658,5.705
14.330,32.776,5.319
14.253,32.835,5.125
15.137,33.796,5.253
16.053,34.736,5.381
17.003,35.655,5.510
17.987,36.552,5.638
19.005,37.426,5.766
20.056,38.276,5.894
21.141,39.100,6.022
21.697,39.502,6.086
21.893,39.276,6.626
22.087,39.048,7.165
22.279,38.820,7.705
22.469,38.591,8.244
22.657,38.361,8.783
22.658,38.360,8.785
22.661,38.357,8.792
22.667,38.351,8.801
22.679,38.341,8.811
22.698,38.329,8.819
22.710,38.321,8.820
21.592,37.592,8.596
20.504,36.834,8.369
19.446,36.049,8.141
18.420,35.238,7.911
17.424,34.402,7.680
16.460,33.541,7.448
15.526,32.657,7.214
15.071,32.207,7.097

15.737,31.886,7.103
15.762,31.874,7.097
15.780,31.867,7.085
15.790,31.864,7.073
15.795,31.863,7.063
15.797,31.862,7.058
15.857,31.858,6.864
15.978,31.850,6.477
16.098,31.841,6.091
16.219,31.832,5.705
16.339,31.823,5.318
16.399,31.818,5.125
17.362,32.708,5.253
18.358,33.575,5.381
19.387,34.417,5.510
20.450,35.234,5.638
21.545,36.024,5.766
22.673,36.786,5.894
23.835,37.519,6.022
24.428,37.874,6.086
24.231,37.879,6.622
24.033,37.883,7.158
23.836,37.886,7.694
23.639,37.888,8.230
23.442,37.890,8.767
23.441,37.890,8.769
23.437,37.891,8.777
23.429,37.893,8.788
23.415,37.899,8.801
23.393,37.910,8.811
23.379,37.918,8.813
22.260,37.201,8.591
21.171,36.455,8.366
20.114,35.681,8.140
19.087,34.881,7.912
18.091,34.056,7.682
17.126,33.206,7.451
16.192,32.332,7.219
15.737,31.886,7.103

12.123,33.428,7.097
12.099,33.437,7.092
12.083,33.445,7.082
12.073,33.450,7.071
12.068,33.453,7.063
12.066,33.454,7.059
11.985,33.508,6.865
11.824,33.614,6.478
11.661,33.720,6.092
11.498,33.825,5.705
11.335,33.929,5.319
11.252,33.981,5.125
12.046,35.016,5.253
12.875,36.035,5.381
13.739,37.036,5.510
14.638,38.017,5.638
15.573,38.979,5.766
16.544,39.919,5.894
17.551,40.838,6.022
18.069,41.288,6.086
18.284,41.080,6.626
18.498,40.871,7.165
18.709,40.661,7.705
18.919,40.450,8.244
19.127,40.237,8.783
19.128,40.236,8.785
19.131,40.234,8.792
19.138,40.228,8.801
19.151,40.220,8.811
19.171,40.209,8.819
19.184,40.203,8.820
18.135,39.376,8.596
17.119,38.524,8.369
16.137,37.647,8.141
15.187,36.747,7.911
14.270,35.825,7.680
13.387,34.882,7.448
12.536,33.918,7.214
12.123,33.428,7.097

12.815,33.168,7.103
12.842,33.159,7.097
12.860,33.153,7.085
12.870,33.151,7.073
12.875,33.150,7.063
12.877,33.150,7.058
12.938,33.152,6.864
13.058,33.154,6.477
13.179,33.156,6.091
13.300,33.158,5.705
13.421,33.159,5.318
13.481,33.160,5.125
14.360,34.133,5.253
15.275,35.085,5.381
16.224,36.016,5.510
17.209,36.925,5.638
18.229,37.810,5.766
19.285,38.670,5.894
20.376,39.504,6.022
20.935,39.911,6.086
20.738,39.898,6.622
20.541,39.885,7.158
20.344,39.870,7.694
20.147,39.855,8.230
19.951,39.839,8.767
19.950,39.839,8.769
19.946,39.839,8.777
19.938,39.841,8.788
19.923,39.845,8.801
19.900,39.855,8.811
19.886,39.861,8.813
18.836,39.047,8.591
17.818,38.206,8.366
16.834,37.341,8.140
15.883,36.452,7.912
14.965,35.540,7.682
14.081,34.607,7.451
13.229,33.653,7.219
12.815,33.168,7.103

9.078,34.380,7.097
9.053,34.387,7.092
9.036,34.393,7.082
9.026,34.397,7.071
9.021,34.400,7.063
9.018,34.401,7.059
8.933,34.447,6.865
8.763,34.539,6.478
8.592,34.629,6.092
8.420,34.719,5.705
8.248,34.808,5.319
8.161,34.852,5.125
8.859,35.955,5.253
9.593,37.044,5.381
10.364,38.118,5.510
11.172,39.177,5.638
12.017,40.218,5.766
12.899,41.242,5.894
13.820,42.246,6.022
14.295,42.741,6.086
14.528,42.553,6.626
14.760,42.364,7.165
14.989,42.174,7.705
15.217,41.983,8.244
15.443,41.790,8.783
15.444,41.789,8.785
15.448,41.787,8.792
15.455,41.782,8.801
15.469,41.775,8.811
15.490,41.765,8.819
15.503,41.760,8.820
14.533,40.843,8.596
13.597,39.903,8.369
12.697,38.942,8.141
11.832,37.961,7.911
11.002,36.960,7.680
10.206,35.941,7.448
9.445,34.905,7.214
9.078,34.380,7.097

9.790,34.183,7.103
9.818,34.176,7.097
9.836,34.173,7.085
9.847,34.171,7.073
9.852,34.171,7.063
9.854,34.171,7.058
9.914,34.178,6.864
10.034,34.191,6.477
10.154,34.204,6.091
10.274,34.216,5.705
10.394,34.229,5.318
10.455,34.234,5.125
11.243,35.282,5.253
12.068,36.313,5.381
12.930,37.326,5.510
13.830,38.319,5.638
14.766,39.292,5.766
15.741,40.243,5.894
16.753,41.172,6.022
17.273,41.627,6.086
17.078,41.596,6.622
16.883,41.565,7.158
16.688,41.533,7.694
16.494,41.500,8.230
16.300,41.467,8.767
16.299,41.467,8.769
16.295,41.467,8.777
16.287,41.467,8.788
16.272,41.471,8.801
16.248,41.478,8.811
16.233,41.484,8.813
15.260,40.578,8.591
14.322,39.649,8.366
13.419,38.699,8.140
12.552,37.729,7.912
11.719,36.739,7.682
10.922,35.730,7.451
10.159,34.703,7.219
9.790,34.183,7.103

5.959,35.056,7.097
5.934,35.061,7.092
5.917,35.065,7.082
5.906,35.068,7.071
5.901,35.070,7.063
5.898,35.071,7.059
5.810,35.109,6.865
5.632,35.185,6.478
5.453,35.260,6.092
5.274,35.334,5.705
5.094,35.407,5.319
5.004,35.444,5.125
5.600,36.605,5.253
6.234,37.755,5.381
6.905,38.894,5.510
7.615,40.020,5.638
8.363,41.133,5.766
9.151,42.232,5.894
9.978,43.315,6.022
10.406,43.851,6.086
10.655,43.684,6.626
10.903,43.517,7.165
11.148,43.348,7.705
11.393,43.178,8.244
11.635,43.006,8.783
11.636,43.005,8.785
11.640,43.003,8.792
11.648,42.999,8.801
11.662,42.993,8.811
11.683,42.986,8.819
11.697,42.982,8.820
10.813,41.981,8.596
9.966,40.961,8.369
9.155,39.923,8.141
8.382,38.869,7.911
7.644,37.798,7.680
6.943,36.712,7.448
6.278,35.611,7.214
5.959,35.056,7.097

6.687,34.923,7.103
6.714,34.919,7.097
6.733,34.917,7.085
6.744,34.916,7.073
6.749,34.916,7.063
6.751,34.917,7.058
6.810,34.929,6.864
6.929,34.953,6.477
7.047,34.976,6.091
7.166,35.000,5.705
7.284,35.023,5.318
7.344,35.034,5.125
8.035,36.148,5.253
8.765,37.249,5.381
9.533,38.335,5.510
10.339,39.404,5.638
11.185,40.457,5.766
12.070,41.492,5.894
12.995,42.508,6.022
13.472,43.008,6.086
13.281,42.960,6.622
13.089,42.911,7.158
12.898,42.862,7.694
12.707,42.812,8.230
12.517,42.761,8.767
12.516,42.761,8.769
12.512,42.760,8.777
12.504,42.760,8.788
12.489,42.762,8.801
12.464,42.768,8.811
12.449,42.772,8.813
11.561,41.782,8.591
10.710,40.774,8.366
9.896,39.746,8.140
9.119,38.702,7.912
8.379,37.641,7.682
7.675,36.565,7.451
7.007,35.474,7.219
6.687,34.923,7.103

2.793,35.449,7.097
2.768,35.451,7.092
2.750,35.454,7.082
2.739,35.456,7.071
2.733,35.458,7.063
2.731,35.458,7.059
2.639,35.489,6.865
2.455,35.548,6.478
2.271,35.607,6.092
2.085,35.665,5.705
1.900,35.722,5.319
1.807,35.750,5.125
2.296,36.959,5.253
2.824,38.162,5.381
3.391,39.356,5.510
3.997,40.542,5.638
4.642,41.717,5.766
5.328,42.882,5.894
6.055,44.035,6.022
6.433,44.607,6.086
6.696,44.464,6.626
6.958,44.319,7.165
7.218,44.173,7.705
7.476,44.025,8.244
7.733,43.876,8.783
7.734,43.875,8.785
7.738,43.873,8.792
7.746,43.870,8.801
7.761,43.866,8.811
7.783,43.860,8.819
7.797,43.857,8.820
7.006,42.781,8.596
6.254,41.690,8.369
5.540,40.583,8.141
4.864,39.463,7.911
4.225,38.331,7.680
3.624,37.186,7.448
3.061,36.030,7.214
2.793,35.449,7.097

3.529,35.382,7.103
3.557,35.380,7.097
3.576,35.380,7.085
3.587,35.380,7.073
3.592,35.381,7.063
3.594,35.381,7.058
3.652,35.399,6.864
3.767,35.433,6.477
3.883,35.467,6.091
3.999,35.501,5.705
4.116,35.534,5.318
4.174,35.551,5.125
4.762,36.723,5.253
5.390,37.884,5.381
6.058,39.035,5.510
6.765,40.173,5.638
7.513,41.297,5.766
8.302,42.407,5.894
9.132,43.501,6.022
9.563,44.042,6.086
9.376,43.977,6.622
9.190,43.912,7.158
9.004,43.846,7.694
8.819,43.779,8.230
8.633,43.711,8.767
8.633,43.711,8.769
8.629,43.710,8.777
8.621,43.709,8.788
8.605,43.710,8.801
8.580,43.713,8.811
8.565,43.715,8.813
7.769,42.650,8.591
7.012,41.569,8.366
6.294,40.474,8.140
5.614,39.364,7.912
4.971,38.241,7.682
4.366,37.106,7.451
3.799,35.959,7.219
3.529,35.382,7.103

-0.396,35.556,7.097
-0.421,35.557,7.092
-0.439,35.558,7.082
-0.450,35.559,7.071
-0.456,35.560,7.063
-0.458,35.560,7.059
-0.553,35.582,6.865
-0.741,35.625,6.478
-0.930,35.667,6.092
-1.120,35.708,5.705
-1.310,35.748,5.319
-1.405,35.768,5.125
-1.026,37.016,5.253
-0.608,38.261,5.381
-0.151,39.502,5.510
0.347,40.737,5.638
0.884,41.966,5.766
1.463,43.187,5.894
2.083,44.401,6.022
2.409,45.004,6.086
2.684,44.885,6.626
2.957,44.764,7.165
3.229,44.642,7.705
3.500,44.518,8.244
3.769,44.392,8.783
3.770,44.392,8.785
3.774,44.390,8.792
3.783,44.388,8.801
3.798,44.385,8.811
3.820,44.381,8.819
3.835,44.380,8.820
3.143,43.237,8.596
2.492,42.082,8.369
1.880,40.917,8.141
1.307,39.741,7.911
0.772,38.555,7.680
0.277,37.361,7.448
-0.181,36.160,7.214
-0.396,35.556,7.097

0.344,35.556,7.103
0.372,35.557,7.097
0.390,35.558,7.085
0.401,35.559,7.073
0.406,35.560,7.063
0.408,35.561,7.058
0.464,35.584,6.864
0.576,35.628,6.477
0.688,35.673,6.091
0.801,35.717,5.705
0.914,35.760,5.318
0.970,35.782,5.125
1.451,37.002,5.253
1.973,38.215,5.381
2.534,39.421,5.510
3.137,40.617,5.638
3.781,41.804,5.766
4.467,42.981,5.894
5.196,44.145,6.022
5.576,44.722,6.086
5.396,44.641,6.622
5.217,44.559,7.158
5.038,44.476,7.694
4.859,44.393,8.230
4.681,44.309,8.767
4.680,44.308,8.769
4.676,44.307,8.777
4.668,44.306,8.788
4.652,44.305,8.801
4.627,44.306,8.811
4.612,44.307,8.813
3.915,43.175,8.591
3.258,42.031,8.366
2.640,40.875,8.140
2.062,39.708,7.912
1.523,38.533,7.682
1.023,37.348,7.451
0.560,36.155,7.219
0.344,35.556,7.103

-3.581,35.378,7.097
-3.607,35.376,7.092
-3.625,35.375,7.082
-3.636,35.375,7.071
-3.642,35.376,7.063
-3.644,35.376,7.059
-3.740,35.389,6.865
-3.932,35.415,6.478
-4.124,35.440,6.092
-4.316,35.464,5.705
-4.509,35.487,5.319
-4.606,35.498,5.125
-4.340,36.775,5.253
-4.035,38.053,5.381
-3.691,39.329,5.510
-3.306,40.604,5.638
-2.881,41.876,5.766
-2.414,43.145,5.894
-1.905,44.409,6.022
-1.635,45.039,6.086
-1.351,44.945,6.626
-1.067,44.849,7.165
-0.785,44.752,7.705
-0.505,44.653,8.244
-0.225,44.552,8.783
-0.224,44.551,8.785
-0.220,44.550,8.792
-0.211,44.548,8.801
-0.196,44.546,8.811
-0.173,44.545,8.819
-0.159,44.545,8.820
-0.745,43.345,8.596
-1.291,42.136,8.369
-1.796,40.920,8.141
-2.261,39.698,7.911
-2.687,38.469,7.680
-3.074,37.236,7.448
-3.422,35.998,7.214
-3.581,35.378,7.097

-2.845,35.444,7.103
-2.817,35.447,7.097
-2.799,35.450,7.085
-2.788,35.452,7.073
-2.783,35.454,7.063
-2.781,35.454,7.058
-2.728,35.482,6.864
-2.620,35.537,6.477
-2.512,35.591,6.091
-2.404,35.645,5.705
-2.295,35.698,5.318
-2.241,35.725,5.125
-1.871,36.983,5.253
-1.461,38.238,5.381
-1.009,39.489,5.510
-0.516,40.735,5.638
0.019,41.975,5.766
0.597,43.208,5.894
1.218,44.433,6.022
1.545,45.042,6.086
1.373,44.945,6.622
1.201,44.847,7.158
1.030,44.749,7.694
0.860,44.650,8.230
0.690,44.550,8.767
0.689,44.550,8.769
0.686,44.548,8.777
0.678,44.546,8.788
0.662,44.544,8.801
0.637,44.542,8.811
0.621,44.542,8.813
0.029,43.352,8.591
-0.523,42.153,8.366
-1.034,40.947,8.140
-1.505,39.734,7.912
-1.937,38.514,7.682
-2.329,37.289,7.451
-2.683,36.060,7.219
-2.845,35.444,7.103

-6.738,34.914,7.097
-6.763,34.910,7.092
-6.781,34.908,7.082
-6.792,34.907,7.071
-6.798,34.907,7.063
-6.801,34.907,7.059
-6.897,34.912,6.865
-7.091,34.920,6.478
-7.284,34.928,6.092
-7.478,34.934,5.705
-7.672,34.940,5.319
-7.769,34.942,5.125
-7.619,36.238,5.253
-7.430,37.538,5.381
-7.201,38.840,5.510
-6.933,40.144,5.638
-6.623,41.449,5.766
-6.272,42.754,5.894
-5.879,44.059,6.022
-5.665,44.711,6.086
-5.374,44.643,6.626
-5.083,44.573,7.165
-4.794,44.501,7.705
-4.505,44.428,8.244
-4.218,44.352,8.783
-4.217,44.352,8.785
-4.212,44.351,8.792
-4.204,44.350,8.801
-4.189,44.349,8.811
-4.166,44.350,8.819
-4.151,44.351,8.820
-4.628,43.104,8.596
-5.063,41.851,8.369
-5.457,40.595,8.141
-5.810,39.335,7.911
-6.124,38.074,7.680
-6.399,36.810,7.448
-6.635,35.546,7.214
-6.738,34.914,7.097

-6.011,35.046,7.103
-5.983,35.052,7.097
-5.965,35.056,7.085
-5.955,35.059,7.073
-5.950,35.061,7.063
-5.948,35.062,7.058
-5.897,35.095,6.864
-5.795,35.159,6.477
-5.692,35.222,6.091
-5.589,35.286,5.705
-5.486,35.349,5.318
-5.435,35.380,5.125
-5.179,36.666,5.253
-4.883,37.953,5.381
-4.545,39.240,5.510
-4.166,40.525,5.638
-3.744,41.808,5.766
-3.279,43.087,5.894
-2.770,44.363,6.022
-2.499,44.999,6.086
-2.661,44.887,6.622
-2.823,44.774,7.158
-2.985,44.661,7.694
-3.146,44.547,8.230
-3.306,44.433,8.767
-3.307,44.432,8.769
-3.310,44.430,8.777
-3.318,44.427,8.788
-3.333,44.424,8.801
-3.358,44.420,8.811
-3.374,44.419,8.813
-3.857,43.180,8.591
-4.300,41.937,8.366
-4.701,40.689,8.140
-5.061,39.439,7.912
-5.381,38.185,7.682
-5.662,36.930,7.451
-5.904,35.674,7.219
-6.011,35.046,7.103

-9.841,34.170,7.097
-9.865,34.163,7.092
-9.883,34.159,7.082
-9.894,34.158,7.071
-9.900,34.157,7.063
-9.902,34.157,7.059
-9.999,34.153,6.865
-10.192,34.144,6.478
-10.386,34.134,6.092
-10.579,34.123,5.705
-10.773,34.111,5.319
-10.870,34.105,5.125
-10.837,35.409,5.253
-10.765,36.721,5.381
-10.654,38.038,5.510
-10.503,39.361,5.638
-10.312,40.689,5.766
-10.079,42.020,5.894
-9.804,43.355,6.022
-9.651,44.023,6.086
-9.354,43.981,6.626
-9.058,43.938,7.165
-8.764,43.892,7.705
-8.470,43.845,8.244
-8.177,43.795,8.783
-8.175,43.795,8.785
-8.171,43.795,8.792
-8.162,43.795,8.801
-8.147,43.795,8.811
-8.124,43.798,8.819
-8.110,43.801,8.820
-8.473,42.515,8.596
-8.794,41.229,8.369
-9.074,39.942,8.141
-9.313,38.656,7.911
-9.513,37.371,7.680
-9.673,36.089,7.448
-9.794,34.809,7.214
-9.841,34.170,7.097

-9.128,34.366,7.103
-9.101,34.374,7.097
-9.083,34.380,7.085
-9.073,34.385,7.073
-9.069,34.387,7.063
-9.067,34.388,7.058
-9.019,34.425,6.864
-8.923,34.498,6.477
-8.827,34.570,6.091
-8.730,34.643,5.705
-8.633,34.715,5.318
-8.584,34.751,5.125
-8.445,36.055,5.253
-8.265,37.363,5.381
-8.044,38.674,5.510
-7.782,39.988,5.638
-7.477,41.304,5.766
-7.128,42.620,5.894
-6.735,43.936,6.022
-6.522,44.594,6.086
-6.674,44.468,6.622
-6.826,44.341,7.158
-6.976,44.214,7.694
-7.126,44.086,8.230
-7.276,43.957,8.767
-7.277,43.957,8.769
-7.280,43.955,8.777
-7.287,43.951,8.788
-7.302,43.946,8.801
-7.326,43.940,8.811
-7.342,43.937,8.813
-7.713,42.661,8.591
-8.041,41.383,8.366
-8.329,40.104,8.140
-8.576,38.826,7.912
-8.783,37.549,7.682
-8.950,36.274,7.451
-9.078,35.001,7.219
-9.128,34.366,7.103

-12.864,33.150,7.097
-12.888,33.141,7.092
-12.905,33.136,7.082
-12.916,33.133,7.071
-12.922,33.132,7.063
-12.924,33.132,7.059
-13.020,33.119,6.865
-13.212,33.093,6.478
-13.404,33.066,6.092
-13.595,33.038,5.705
-13.787,33.008,5.319
-13.883,32.993,5.125
-13.967,34.295,5.253
-14.013,35.608,5.381
-14.021,36.930,5.510
-13.989,38.261,5.638
-13.918,39.600,5.766
-13.806,40.947,5.894
-13.651,42.301,6.022
-13.558,42.981,6.086
-13.259,42.966,6.626
-12.960,42.949,7.165
-12.663,42.930,7.705
-12.366,42.909,8.244
-12.069,42.886,8.783
-12.068,42.886,8.785
-12.064,42.886,8.792
-12.055,42.887,8.801
-12.040,42.889,8.811
-12.018,42.894,8.819
-12.004,42.897,8.820
-12.250,41.585,8.596
-12.454,40.275,8.369
-12.617,38.968,8.141
-12.741,37.666,7.911
-12.824,36.368,7.680
-12.869,35.076,7.448
-12.875,33.790,7.214
-12.864,33.150,7.097

-12.172,33.410,7.103
-12.146,33.420,7.097
-12.129,33.428,7.085
-12.119,33.433,7.073
-12.115,33.436,7.063
-12.113,33.437,7.058
-12.069,33.478,6.864
-11.980,33.559,6.477
-11.890,33.640,6.091
-11.800,33.721,5.705
-11.710,33.801,5.318
-11.665,33.841,5.125
-11.643,35.153,5.253
-11.581,36.471,5.381
-11.479,37.797,5.510
-11.335,39.130,5.638
-11.149,40.467,5.766
-10.920,41.810,5.894
-10.647,43.156,6.022
-10.493,43.830,6.086
-10.633,43.690,6.622
-10.773,43.551,7.158
-10.912,43.410,7.694
-11.050,43.269,8.230
-11.187,43.128,8.767
-11.188,43.127,8.769
-11.191,43.125,8.777
-11.198,43.121,8.788
-11.212,43.115,8.801
-11.236,43.107,8.811
-11.251,43.102,8.813
-11.506,41.798,8.591
-11.719,40.495,8.366
-11.890,39.196,8.140
-12.022,37.901,7.912
-12.113,36.611,7.682
-12.166,35.326,7.451
-12.179,34.047,7.219
-12.172,33.410,7.103

-15.784,31.864,7.097
-15.807,31.853,7.092
-15.824,31.846,7.082
-15.834,31.842,7.071
-15.840,31.840,7.063
-15.842,31.840,7.059
-15.937,31.819,6.865
-16.125,31.775,6.478
-16.314,31.731,6.092
-16.502,31.686,5.705
-16.691,31.639,5.319
-16.785,31.616,5.125
-16.985,32.905,5.253
-17.149,34.208,5.381
-17.275,35.524,5.510
-17.363,36.853,5.638
-17.412,38.193,5.766
-17.420,39.545,5.894
-17.388,40.907,6.022
-17.356,41.592,6.086
-17.057,41.604,6.626
-16.758,41.614,7.165
-16.460,41.622,7.705
-16.162,41.628,8.244
-15.865,41.632,8.783
-15.864,41.632,8.785
-15.860,41.632,8.792
-15.851,41.633,8.801
-15.836,41.637,8.811
-15.814,41.644,8.819
-15.801,41.648,8.820
-15.928,40.319,8.596
-16.014,38.996,8.369
-16.060,37.680,8.141
-16.066,36.372,7.911
-16.033,35.072,7.680
-15.961,33.781,7.448
-15.852,32.500,7.214
-15.784,31.864,7.097

-15.118,32.184,7.103
-15.093,32.197,7.097
-15.076,32.206,7.085
-15.067,32.212,7.073
-15.063,32.215,7.063
-15.062,32.216,7.058
-15.021,32.261,6.864
-14.939,32.350,6.477
-14.858,32.439,6.091
-14.775,32.527,5.705
-14.693,32.615,5.318
-14.651,32.659,5.125
-14.747,33.967,5.253
-14.804,35.287,5.381
-14.820,36.616,5.510
-14.797,37.956,5.638
-14.731,39.305,5.766
-14.624,40.662,5.894
-14.472,42.027,6.022
-14.380,42.713,6.086
-14.507,42.561,6.622
-14.633,42.410,7.158
-14.759,42.257,7.694
-14.884,42.105,8.230
-15.008,41.952,8.767
-15.009,41.951,8.769
-15.011,41.948,8.777
-15.018,41.944,8.788
-15.032,41.936,8.801
-15.054,41.926,8.811
-15.069,41.920,8.813
-15.206,40.598,8.591
-15.301,39.282,8.366
-15.356,37.973,8.140
-15.371,36.671,7.912
-15.346,35.378,7.682
-15.283,34.093,7.451
-15.182,32.818,7.219
-15.118,32.184,7.103

-18.577,30.320,7.097
-18.599,30.308,7.092
-18.615,30.299,7.082
-18.625,30.295,7.071
-18.630,30.292,7.063
-18.632,30.292,7.059
-18.725,30.262,6.865
-18.909,30.202,6.478
-19.092,30.141,6.092
-19.276,30.079,5.705
-19.460,30.016,5.319
-19.551,29.984,5.125
-19.866,31.250,5.253
-20.146,32.534,5.381
-20.390,33.833,5.510
-20.596,35.148,5.638
-20.765,36.479,5.766
-20.895,37.824,5.894
-20.985,39.184,6.022
-21.014,39.869,6.086
-20.718,39.908,6.626
-20.421,39.945,7.165
-20.125,39.979,7.705
-19.829,40.012,8.244
-19.533,40.042,8.783
-19.532,40.042,8.785
-19.528,40.043,8.792
-19.519,40.045,8.801
-19.505,40.050,8.811
-19.484,40.058,8.819
-19.471,40.064,8.820
-19.478,38.729,8.596
-19.445,37.404,8.369
-19.373,36.089,8.141
-19.261,34.785,7.911
-19.112,33.494,7.680
-18.925,32.215,7.448
-18.702,30.948,7.214
-18.577,30.320,7.097

-17.942,30.699,7.103
-17.918,30.714,7.097
-17.902,30.725,7.085
-17.894,30.732,7.073
-17.890,30.735,7.063
-17.889,30.736,7.058
-17.852,30.785,6.864
-17.779,30.881,6.477
-17.705,30.976,6.091
-17.631,31.072,5.705
-17.557,31.167,5.318
-17.520,31.215,5.125
-17.732,32.509,5.253
-17.907,33.818,5.381
-18.043,35.140,5.510
-18.140,36.477,5.638
-18.195,37.826,5.766
-18.210,39.188,5.894
-18.181,40.561,6.022
-18.151,41.252,6.086
-18.264,41.090,6.622
-18.376,40.927,7.158
-18.487,40.764,7.694
-18.598,40.601,8.230
-18.708,40.437,8.767
-18.709,40.437,8.769
-18.711,40.434,8.777
-18.717,40.429,8.788
-18.730,40.420,8.801
-18.752,40.408,8.811
-18.766,40.401,8.813
-18.784,39.071,8.591
-18.761,37.752,8.366
-18.698,36.443,8.140
-18.596,35.145,7.912
-18.456,33.860,7.682
-18.278,32.586,7.451
-18.063,31.325,7.219
-17.942,30.699,7.103

-21.220,28.533,7.097
-21.241,28.518,7.092
-21.256,28.509,7.082
-21.265,28.503,7.071
-21.270,28.500,7.063
-21.273,28.499,7.059
-21.362,28.462,6.865
-21.540,28.386,6.478
-21.717,28.308,6.092
-21.895,28.230,5.705
-22.072,28.151,5.319
-22.160,28.111,5.125
-22.587,29.344,5.253
-22.981,30.597,5.381
-23.340,31.869,5.510
-23.664,33.160,5.638
-23.952,34.471,5.766
-24.202,35.799,5.894
-24.413,37.145,6.022
-24.504,37.825,6.086
-24.212,37.890,6.626
-23.919,37.953,7.165
-23.627,38.014,7.705
-23.336,38.073,8.244
-23.044,38.130,8.783
-23.043,38.130,8.785
-23.038,38.131,8.792
-23.030,38.134,8.801
-23.016,38.140,8.811
-22.996,38.151,8.819
-22.984,38.158,8.820
-22.871,36.827,8.596
-22.720,35.510,8.369
-22.530,34.207,8.141
-22.302,32.919,7.911
-22.037,31.646,7.680
-21.737,30.389,7.448
-21.401,29.147,7.214
-21.220,28.533,7.097

-20.621,28.968,7.103
-20.599,28.984,7.097
-20.585,28.996,7.085
-20.577,29.004,7.073
-20.573,29.008,7.063
-20.572,29.009,7.058
-20.540,29.060,6.864
-20.476,29.163,6.477
-20.411,29.264,6.091
-20.346,29.366,5.705
-20.280,29.468,5.318
-20.247,29.519,5.125
-20.575,30.788,5.253
-20.866,32.076,5.381
-21.120,33.382,5.510
-21.336,34.704,5.638
-21.513,36.043,5.766
-21.649,37.398,5.894
-21.744,38.768,6.022
-21.775,39.459,6.086
-21.873,39.287,6.622
-21.971,39.115,7.158
-22.067,38.943,7.694
-22.163,38.771,8.230
-22.257,38.598,8.767
-22.258,38.597,8.769
-22.260,38.594,8.777
-22.266,38.588,8.788
-22.278,38.578,8.801
-22.299,38.564,8.811
-22.312,38.556,8.813
-22.211,37.230,8.591
-22.069,35.918,8.366
-21.890,34.620,8.140
-21.672,33.337,7.912
-21.417,32.069,7.682
-21.125,30.816,7.451
-20.798,29.580,7.219
-20.621,28.968,7.103

-23.692,26.516,7.097
-23.711,26.500,7.092
-23.726,26.489,7.082
-23.735,26.482,7.071
-23.740,26.479,7.063
-23.742,26.478,7.059
-23.827,26.432,6.865
-23.997,26.340,6.478
-24.167,26.248,6.092
-24.337,26.154,5.705
-24.506,26.059,5.319
-24.591,26.011,5.125
-25.127,27.201,5.253
-25.631,28.413,5.381
-26.103,29.649,5.510
-26.541,30.906,5.638
-26.945,32.185,5.766
-27.313,33.485,5.894
-27.644,34.807,6.022
-27.796,35.476,6.086
-27.510,35.567,6.626
-27.225,35.656,7.165
-26.940,35.743,7.705
-26.654,35.828,8.244
-26.369,35.911,8.783
-26.368,35.911,8.785
-26.364,35.912,8.792
-26.356,35.916,8.801
-26.343,35.923,8.811
-26.323,35.936,8.819
-26.311,35.944,8.820
-26.080,34.629,8.596
-25.811,33.330,8.369
-25.505,32.050,8.141
-25.163,30.787,7.911
-24.785,29.543,7.680
-24.373,28.318,7.448
-23.927,27.112,7.214
-23.692,26.516,7.097

-23.135,27.002,7.103
-23.114,27.021,7.097
-23.101,27.034,7.085
-23.094,27.043,7.073
-23.091,27.047,7.063
-23.090,27.048,7.058
-23.062,27.102,6.864
-23.007,27.210,6.477
-22.952,27.317,6.091
-22.896,27.424,5.705
-22.840,27.531,5.318
-22.812,27.585,5.125
-23.252,28.820,5.253
-23.658,30.077,5.381
-24.028,31.354,5.510
-24.361,32.652,5.638
-24.657,33.969,5.766
-24.914,35.307,5.894
-25.132,36.663,6.022
-25.225,37.348,6.086
-25.307,37.168,6.622
-25.388,36.988,7.158
-25.469,36.808,7.694
-25.549,36.628,8.230
-25.628,36.447,8.767
-25.628,36.446,8.769
-25.630,36.443,8.777
-25.635,36.437,8.788
-25.646,36.426,8.801
-25.666,36.410,8.811
-25.678,36.401,8.813
-25.459,35.089,8.591
-25.200,33.795,8.366
-24.905,32.519,8.140
-24.573,31.260,7.912
-24.205,30.020,7.682
-23.802,28.798,7.451
-23.366,27.596,7.219
-23.135,27.002,7.103

-25.974,24.286,7.097
-25.991,24.267,7.092
-26.004,24.255,7.082
-26.013,24.248,7.071
-26.018,24.244,7.063
-26.020,24.243,7.059
-26.101,24.190,6.865
-26.262,24.083,6.478
-26.423,23.976,6.092
-26.584,23.867,5.705
-26.744,23.757,5.319
-26.824,23.702,5.125
-27.464,24.839,5.253
-28.075,26.002,5.381
-28.656,27.189,5.510
-29.205,28.402,5.638
-29.722,29.640,5.766
-30.205,30.902,5.894
-30.653,32.189,6.022
-30.864,32.842,6.086
-30.588,32.958,6.626
-30.312,33.072,7.165
-30.035,33.184,7.705
-29.759,33.294,8.244
-29.482,33.402,8.783
-29.481,33.403,8.785
-29.477,33.405,8.792
-29.469,33.409,8.801
-29.457,33.417,8.811
-29.438,33.431,8.819
-29.428,33.441,8.820
-29.079,32.151,8.596
-28.695,30.883,8.369
-28.275,29.634,8.141
-27.821,28.408,7.911
-27.334,27.202,7.680
-26.813,26.019,7.448
-26.261,24.858,7.214
-25.974,24.286,7.097

-25.462,24.820,7.103
-25.443,24.840,7.097
-25.431,24.855,7.085
-25.425,24.864,7.073
-25.422,24.868,7.063
-25.421,24.870,7.058
-25.399,24.926,6.864
-25.354,25.038,6.477
-25.308,25.150,6.091
-25.262,25.261,5.705
-25.216,25.373,5.318
-25.193,25.429,5.125
-25.742,26.620,5.253
-26.258,27.835,5.381
-26.742,29.074,5.510
-27.190,30.337,5.638
-27.603,31.622,5.766
-27.979,32.931,5.894
-28.317,34.262,6.022
-28.471,34.936,6.086
-28.537,34.750,6.622
-28.602,34.564,7.158
-28.666,34.377,7.694
-28.729,34.190,8.230
-28.792,34.003,8.767
-28.792,34.002,8.769
-28.794,33.999,8.777
-28.798,33.992,8.788
-28.808,33.980,8.801
-28.826,33.963,8.811
-28.838,33.952,8.813
-28.501,32.666,8.591
-28.128,31.400,8.366
-27.719,30.156,8.140
-27.276,28.932,7.912
-26.798,27.729,7.682
-26.288,26.549,7.451
-25.746,25.391,7.219
-25.462,24.820,7.103

-28.046,21.860,7.097
-28.062,21.840,7.092
-28.074,21.826,7.082
-28.082,21.819,7.071
-28.086,21.815,7.063
-28.088,21.813,7.059
-28.164,21.753,6.865
-28.315,21.632,6.478
-28.466,21.511,6.092
-28.616,21.388,5.705
-28.766,21.264,5.319
-28.840,21.202,5.125
-29.580,22.277,5.253
-30.293,23.380,5.381
-30.977,24.511,5.510
-31.633,25.670,5.638
-32.259,26.856,5.766
-32.853,28.070,5.894
-33.415,29.312,6.022
-33.683,29.943,6.086
-33.419,30.084,6.626
-33.154,30.222,7.165
-32.889,30.359,7.705
-32.623,30.493,8.244
-32.357,30.625,8.783
-32.356,30.626,8.785
-32.353,30.628,8.792
-32.345,30.633,8.801
-32.334,30.642,8.811
-32.317,30.658,8.819
-32.307,30.668,8.820
-31.844,29.415,8.596
-31.348,28.186,8.369
-30.818,26.981,8.141
-30.256,25.799,7.911
-29.662,24.643,7.680
-29.038,23.511,7.448
-28.384,22.404,7.214
-28.046,21.860,7.097

-27.585,22.438,7.103
-27.568,22.460,7.097
-27.557,22.475,7.085
-27.551,22.484,7.073
-27.549,22.489,7.063
-27.548,22.491,7.058
-27.531,22.549,6.864
-27.496,22.664,6.477
-27.461,22.780,6.091
-27.425,22.895,5.705
-27.389,23.011,5.318
-27.371,23.068,5.125
-28.024,24.205,5.253
-28.648,25.369,5.381
-29.240,26.560,5.510
-29.800,27.777,5.638
-30.326,29.021,5.766
-30.818,30.291,5.894
-31.274,31.586,6.022
-31.488,32.244,6.086
-31.537,32.052,6.622
-31.585,31.861,7.158
-31.632,31.669,7.694
-31.678,31.477,8.230
-31.724,31.285,8.767
-31.724,31.284,8.769
-31.725,31.281,8.777
-31.729,31.274,8.788
-31.738,31.261,8.801
-31.754,31.242,8.811
-31.765,31.231,8.813
-31.315,29.980,8.591
-30.830,28.753,8.366
-30.311,27.549,8.140
-29.759,26.370,7.912
-29.176,25.216,7.682
-28.562,24.086,7.451
-27.918,22.981,7.219
-27.585,22.438,7.103

-29.893,19.258,7.097
-29.907,19.237,7.092
-29.918,19.222,7.082
-29.925,19.214,7.071
-29.928,19.209,7.063
-29.930,19.207,7.059
-30.000,19.141,6.865
-30.140,19.007,6.478
-30.279,18.872,6.092
-30.418,18.737,5.705
-30.556,18.600,5.319
-30.625,18.532,5.125
-31.458,19.536,5.253
-32.267,20.571,5.381
-33.050,21.636,5.510
-33.807,22.731,5.638
-34.536,23.857,5.766
-35.237,25.012,5.894
-35.908,26.199,6.022
-36.232,26.803,6.086
-35.981,26.967,6.626
-35.730,27.128,7.165
-35.478,27.288,7.705
-35.225,27.446,8.244
-34.972,27.601,8.783
-34.971,27.602,8.785
-34.968,27.605,8.792
-34.961,27.610,8.801
-34.950,27.621,8.811
-34.935,27.638,8.819
-34.926,27.649,8.820
-34.353,26.442,8.596
-33.748,25.263,8.369
-33.112,24.109,8.141
-32.447,22.983,7.911
-31.752,21.885,7.680
-31.028,20.813,7.448
-30.278,19.769,7.214
-29.893,19.258,7.097

-29.485,19.875,7.103
-29.470,19.898,7.097
-29.461,19.915,7.085
-29.456,19.924,7.073
-29.454,19.929,7.063
-29.454,19.931,7.058
-29.441,19.990,6.864
-29.417,20.108,6.477
-29.392,20.227,6.091
-29.367,20.345,5.705
-29.341,20.463,5.318
-29.328,20.522,5.125
-30.081,21.596,5.253
-30.807,22.699,5.381
-31.503,23.832,5.510
-32.170,24.994,5.638
-32.806,26.186,5.766
-33.409,27.406,5.894
-33.980,28.656,6.022
-34.252,29.291,6.086
-34.283,29.096,6.622
-34.314,28.901,7.158
-34.344,28.706,7.694
-34.372,28.511,8.230
-34.400,28.316,8.767
-34.401,28.315,8.769
-34.402,28.311,8.777
-34.405,28.304,8.788
-34.413,28.290,8.801
-34.427,28.270,8.811
-34.437,28.257,8.813
-33.876,27.052,8.591
-33.283,25.873,8.366
-32.658,24.721,8.140
-32.004,23.596,7.912
-31.319,22.499,7.682
-30.606,21.428,7.451
-29.865,20.386,7.219
-29.485,19.875,7.103

-31.498,16.501,7.097
-31.511,16.478,7.092
-31.520,16.463,7.082
-31.526,16.454,7.071
-31.530,16.449,7.063
-31.531,16.447,7.059
-31.595,16.374,6.865
-31.723,16.229,6.478
-31.849,16.082,6.092
-31.975,15.935,5.705
-32.100,15.786,5.319
-32.163,15.712,5.125
-33.082,16.637,5.253
-33.981,17.596,5.381
-34.856,18.586,5.510
-35.708,19.609,5.638
-36.536,20.665,5.766
-37.337,21.753,5.894
-38.112,22.874,6.022
-38.489,23.447,6.086
-38.254,23.633,6.626
-38.018,23.816,7.165
-37.781,23.998,7.705
-37.544,24.178,8.244
-37.306,24.355,8.783
-37.305,24.356,8.785
-37.301,24.359,8.792
-37.295,24.365,8.801
-37.285,24.377,8.811
-37.272,24.395,8.819
-37.264,24.407,8.820
-36.585,23.257,8.596
-35.877,22.136,8.369
-35.140,21.044,8.141
-34.376,19.982,7.911
-33.586,18.950,7.680
-32.769,17.948,7.448
-31.928,16.975,7.214
-31.498,16.501,7.097

-31.148,17.152,7.103
-31.135,17.176,7.097
-31.127,17.194,7.085
-31.123,17.204,7.073
-31.122,17.209,7.063
-31.122,17.210,7.058
-31.115,17.271,6.864
-31.101,17.390,6.477
-31.087,17.510,6.091
-31.072,17.630,5.705
-31.057,17.750,5.318
-31.050,17.810,5.125
-31.896,18.812,5.253
-32.717,19.846,5.381
-33.513,20.912,5.510
-34.281,22.010,5.638
-35.021,23.139,5.766
-35.732,24.301,5.894
-36.411,25.494,6.022
-36.740,26.103,6.086
-36.753,25.906,6.622
-36.766,25.709,7.158
-36.778,25.512,7.694
-36.790,25.315,8.230
-36.800,25.118,8.767
-36.800,25.117,8.769
-36.801,25.114,8.777
-36.804,25.106,8.788
-36.810,25.092,8.801
-36.823,25.070,8.811
-36.831,25.057,8.813
-36.165,23.907,8.591
-35.468,22.786,8.366
-34.743,21.694,8.140
-33.990,20.633,7.912
-33.210,19.601,7.682
-32.404,18.599,7.451
-31.573,17.626,7.219
-31.148,17.152,7.103

-32.851,13.611,7.097
-32.861,13.587,7.092
-32.869,13.571,7.082
-32.874,13.562,7.071
-32.877,13.557,7.063
-32.879,13.555,7.059
-32.936,13.476,6.865
-33.050,13.320,6.478
-33.163,13.163,6.092
-33.275,13.004,5.705
-33.386,12.845,5.319
-33.442,12.766,5.125
-34.441,13.605,5.253
-35.421,14.479,5.381
-36.382,15.387,5.510
-37.322,16.329,5.638
-38.241,17.306,5.766
-39.137,18.319,5.894
-40.009,19.366,6.022
-40.436,19.903,6.086
-40.218,20.109,6.626
-40.000,20.313,7.165
-39.780,20.515,7.705
-39.560,20.715,8.244
-39.339,20.913,8.783
-39.338,20.914,8.785
-39.335,20.917,8.792
-39.329,20.924,8.801
-39.320,20.936,8.811
-39.308,20.956,8.819
-39.301,20.968,8.820
-38.522,19.883,8.596
-37.717,18.831,8.369
-36.885,17.810,8.141
-36.029,16.820,7.911
-35.149,15.863,7.680
-34.246,14.938,7.448
-33.321,14.045,7.214
-32.851,13.611,7.097

-32.560,14.290,7.103
-32.549,14.316,7.097
-32.543,14.334,7.085
-32.540,14.344,7.073
-32.539,14.349,7.063
-32.539,14.351,7.058
-32.538,14.412,6.864
-32.535,14.533,6.477
-32.531,14.653,6.091
-32.528,14.774,5.705
-32.524,14.895,5.318
-32.521,14.955,5.125
-33.454,15.877,5.253
-34.365,16.833,5.381
-35.252,17.824,5.510
-36.116,18.848,5.638
-36.954,19.907,5.766
-37.766,21.000,5.894
-38.550,22.128,6.022
-38.931,22.705,6.086
-38.928,22.507,6.622
-38.923,22.310,7.158
-38.917,22.112,7.694
-38.911,21.915,8.230
-38.904,21.718,8.767
-38.904,21.717,8.769
-38.904,21.714,8.777
-38.906,21.706,8.788
-38.911,21.691,8.801
-38.922,21.668,8.811
-38.929,21.654,8.813
-38.162,20.568,8.591
-37.368,19.515,8.366
-36.548,18.493,8.140
-35.703,17.503,7.912
-34.833,16.545,7.682
-33.940,15.619,7.451
-33.025,14.725,7.219
-32.560,14.290,7.103

-33.939,10.611,7.097
-33.947,10.587,7.092
-33.953,10.570,7.082
-33.958,10.560,7.071
-33.960,10.555,7.063
-33.962,10.553,7.059
-34.012,10.470,6.865
-34.111,10.304,6.478
-34.209,10.137,6.092
-34.306,9.969,5.705
-34.403,9.801,5.319
-34.451,9.716,5.125
-35.521,10.463,5.253
-36.576,11.245,5.381
-37.615,12.064,5.510
-38.636,12.918,5.638
-39.639,13.809,5.766
-40.622,14.737,5.894
-41.584,15.702,6.022
-42.057,16.198,6.086
-41.859,16.423,6.626
-41.660,16.645,7.165
-41.459,16.866,7.705
-41.258,17.085,8.244
-41.055,17.303,8.783
-41.054,17.304,8.785
-41.051,17.307,8.792
-41.046,17.314,8.801
-41.039,17.327,8.811
-41.028,17.348,8.819
-41.023,17.361,8.820
-40.150,16.350,8.596
-39.253,15.374,8.369
-38.333,14.431,8.141
-37.392,13.523,7.911
-36.430,12.649,7.680
-35.447,11.808,7.448
-34.446,11.002,7.214
-33.939,10.611,7.097

-33.710,11.314,7.103
-33.702,11.341,7.097
-33.697,11.359,7.085
-33.695,11.370,7.073
-33.694,11.375,7.063
-33.694,11.377,7.058
-33.699,11.437,6.864
-33.706,11.558,6.477
-33.714,11.678,6.091
-33.721,11.799,5.705
-33.728,11.920,5.318
-33.731,11.980,5.125
-34.742,12.815,5.253
-35.735,13.685,5.381
-36.708,14.592,5.510
-37.660,15.535,5.638
-38.590,16.514,5.766
-39.496,17.530,5.894
-40.379,18.583,6.022
-40.810,19.123,6.086
-40.788,18.927,6.622
-40.766,18.731,7.158
-40.743,18.535,7.694
-40.719,18.339,8.230
-40.694,18.144,8.767
-40.694,18.143,8.769
-40.694,18.139,8.777
-40.695,18.131,8.788
-40.699,18.116,8.801
-40.707,18.092,8.811
-40.713,18.078,8.813
-39.852,17.065,8.591
-38.967,16.086,8.366
-38.058,15.142,8.140
-37.128,14.232,7.912
-36.176,13.356,7.682
-35.204,12.514,7.451
-34.213,11.706,7.219
-33.710,11.314,7.103

-34.753,7.526,7.097
-34.759,7.501,7.092
-34.764,7.484,7.082
-34.768,7.474,7.071
-34.770,7.468,7.063
-34.771,7.466,7.059
-34.813,7.379,6.865
-34.897,7.205,6.478
-34.980,7.030,6.092
-35.062,6.854,5.705
-35.143,6.678,5.319
-35.184,6.589,5.125
-36.316,7.237,5.253
-37.437,7.921,5.381
-38.545,8.643,5.510
-39.638,9.403,5.638
-40.717,10.200,5.766
-41.779,11.036,5.894
-42.824,11.911,6.022
-43.340,12.363,6.086
-43.162,12.604,6.626
-42.984,12.844,7.165
-42.804,13.082,7.705
-42.623,13.318,8.244
-42.441,13.553,8.783
-42.440,13.554,8.785
-42.438,13.558,8.792
-42.433,13.565,8.801
-42.427,13.579,8.811
-42.418,13.600,8.819
-42.414,13.614,8.820
-41.454,12.685,8.596
-40.473,11.793,8.369
-39.473,10.937,8.141
-38.453,10.117,7.911
-37.417,9.332,7.680
-36.363,8.583,7.448
-35.294,7.870,7.214
-34.753,7.526,7.097

-34.588,8.247,7.103
-34.582,8.274,7.097
-34.579,8.293,7.085
-34.578,8.304,7.073
-34.578,8.309,7.063
-34.579,8.311,7.058
-34.588,8.370,6.864
-34.607,8.490,6.477
-34.625,8.609,6.091
-34.643,8.729,5.705
-34.660,8.848,5.318
-34.669,8.908,5.125
-35.751,9.649,5.253
-36.818,10.427,5.381
-37.868,11.243,5.510
-38.901,12.097,5.638
-39.915,12.989,5.766
-40.909,13.919,5.894
-41.882,14.889,6.022
-42.360,15.388,6.086
-42.321,15.195,6.622
-42.281,15.001,7.158
-42.240,14.808,7.694
-42.199,14.615,8.230
-42.156,14.423,8.767
-42.156,14.422,8.769
-42.156,14.418,8.777
-42.156,14.410,8.788
-42.159,14.395,8.801
-42.165,14.370,8.811
-42.170,14.355,8.813
-41.221,13.424,8.591
-40.252,12.529,8.366
-39.262,11.670,8.140
-38.254,10.847,7.912
-37.228,10.059,7.682
-36.184,9.308,7.451
-35.124,8.592,7.219
-34.588,8.247,7.103

-35.288,4.381,7.097
-35.291,4.355,7.092
-35.295,4.338,7.082
-35.297,4.327,7.071
-35.299,4.321,7.063
-35.300,4.319,7.059
-35.334,4.228,6.865
-35.402,4.047,6.478
-35.469,3.866,6.092
-35.535,3.683,5.705
-35.600,3.500,5.319
-35.633,3.409,5.125
-36.819,3.952,5.253
-37.996,4.534,5.381
-39.164,5.153,5.510
-40.322,5.812,5.638
-41.467,6.509,5.766
-42.600,7.247,5.894
-43.719,8.024,6.022
-44.273,8.428,6.086
-44.118,8.685,6.626
-43.962,8.939,7.165
-43.804,9.192,7.705
-43.645,9.444,8.244
-43.485,9.694,8.783
-43.484,9.695,8.785
-43.482,9.699,8.792
-43.478,9.707,8.801
-43.473,9.721,8.811
-43.467,9.743,8.819
-43.463,9.757,8.820
-42.424,8.919,8.596
-41.367,8.118,8.369
-40.294,7.355,8.141
-39.206,6.629,7.911
-38.103,5.941,7.680
-36.986,5.289,7.448
-35.857,4.674,7.214
-35.288,4.381,7.097

-35.188,5.113,7.103
-35.185,5.141,7.097
-35.184,5.160,7.085
-35.184,5.171,7.073
-35.184,5.176,7.063
-35.184,5.178,7.058
-35.199,5.236,6.864
-35.229,5.353,6.477
-35.257,5.471,6.091
-35.286,5.588,5.705
-35.314,5.706,5.318
-35.328,5.765,5.125
-36.472,6.405,5.253
-37.604,7.085,5.381
-38.724,7.803,5.510
-39.829,8.561,5.638
-40.918,9.358,5.766
-41.992,10.196,5.894
-43.048,11.075,6.022
-43.569,11.529,6.086
-43.512,11.340,6.622
-43.455,11.151,7.158
-43.397,10.962,7.694
-43.339,10.774,8.230
-43.280,10.586,8.767
-43.279,10.585,8.769
-43.279,10.581,8.777
-43.278,10.573,8.788
-43.280,10.558,8.801
-43.284,10.533,8.811
-43.287,10.517,8.813
-42.259,9.675,8.591
-41.213,8.870,8.366
-40.150,8.103,8.140
-39.072,7.374,7.912
-37.979,6.682,7.682
-36.873,6.027,7.451
-35.753,5.409,7.219
-35.188,5.113,7.103

-35.538,1.200,7.097
-35.540,1.174,7.092
-35.542,1.157,7.082
-35.543,1.146,7.071
-35.544,1.140,7.063
-35.545,1.137,7.059
-35.571,1.044,6.865
-35.623,0.858,6.478
-35.673,0.671,6.092
-35.722,0.483,5.705
-35.771,0.295,5.319
-35.795,0.201,5.125
-37.025,0.636,5.253
-38.250,1.109,5.381
-39.469,1.622,5.510
-40.680,2.174,5.638
-41.884,2.766,5.766
-43.078,3.399,5.894
-44.262,4.073,6.022
-44.851,4.426,6.086
-44.719,4.695,6.626
-44.587,4.963,7.165
-44.452,5.229,7.705
-44.316,5.494,8.244
-44.179,5.757,8.783
-44.178,5.758,8.785
-44.176,5.762,8.792
-44.173,5.770,8.801
-44.170,5.785,8.811
-44.165,5.808,8.819
-44.163,5.822,8.820
-43.053,5.080,8.596
-41.928,4.377,8.369
-40.791,3.713,8.141
-39.642,3.088,7.911
-38.482,2.501,7.680
-37.311,1.952,7.448
-36.132,1.441,7.214
-35.538,1.200,7.097

-35.505,1.938,7.103
-35.504,1.966,7.097
-35.505,1.985,7.085
-35.505,1.996,7.073
-35.506,2.001,7.063
-35.507,2.003,7.058
-35.527,2.060,6.864
-35.567,2.174,6.477
-35.606,2.288,6.091
-35.645,2.403,5.705
-35.683,2.517,5.318
-35.702,2.575,5.125
-36.900,3.110,5.253
-38.088,3.685,5.381
-39.267,4.300,5.510
-40.436,4.956,5.638
-41.593,5.653,5.766
-42.737,6.391,5.894
-43.867,7.171,6.022
-44.427,7.577,6.086
-44.354,7.394,6.622
-44.280,7.211,7.158
-44.205,7.028,7.694
-44.130,6.846,8.230
-44.054,6.664,8.767
-44.054,6.663,8.769
-44.053,6.659,8.777
-44.052,6.651,8.788
-44.052,6.635,8.801
-44.054,6.611,8.811
-44.056,6.595,8.813
-42.956,5.848,8.591
-41.842,5.140,8.366
-40.715,4.472,8.140
-39.576,3.842,7.912
-38.425,3.250,7.682
-37.264,2.697,7.451
-36.094,2.182,7.219
-35.505,1.938,7.103

-35.503,-1.991,7.097
-35.502,-2.016,7.092
-35.502,-2.034,7.082
-35.503,-2.045,7.071
-35.504,-2.051,7.063
-35.504,-2.053,7.059
-35.522,-2.149,6.865
-35.556,-2.339,6.478
-35.589,-2.530,6.092
-35.622,-2.721,5.705
-35.653,-2.912,5.319
-35.669,-3.008,5.125
-36.933,-2.685,5.253
-38.195,-2.324,5.381
-39.455,-1.923,5.510
-40.711,-1.481,5.638
-41.963,-1.000,5.766
-43.209,-0.476,5.894
-44.449,0.089,6.022
-45.067,0.387,6.086
-44.960,0.667,6.626
-44.852,0.946,7.165
-44.742,1.223,7.705
-44.630,1.499,8.244
-44.517,1.774,8.783
-44.516,1.775,8.785
-44.515,1.779,8.792
-44.513,1.787,8.801
-44.510,1.802,8.811
-44.508,1.825,8.819
-44.507,1.840,8.820
-43.335,1.200,8.596
-42.152,0.601,8.369
-40.960,0.042,8.141
-39.759,-0.478,7.911
-38.551,-0.958,7.680
-37.336,-1.400,7.448
-36.115,-1.803,7.214
-35.503,-1.991,7.097

-35.536,-1.252,7.103
-35.537,-1.224,7.097
-35.540,-1.205,7.085
-35.541,-1.195,7.073
-35.543,-1.190,7.063
-35.543,-1.188,7.058
-35.569,-1.133,6.864
-35.618,-1.023,6.477
-35.668,-0.913,6.091
-35.717,-0.802,5.705
-35.765,-0.692,5.318
-35.790,-0.636,5.125
-37.030,-0.210,5.253
-38.265,0.256,5.381
-39.495,0.763,5.510
-40.717,1.312,5.638
-41.932,1.902,5.766
-43.138,2.534,5.894
-44.333,3.210,6.022
-44.927,3.564,6.086
-44.838,3.388,6.622
-44.748,3.212,7.158
-44.657,3.037,7.694
-44.566,2.862,8.230
-44.474,2.688,8.767
-44.474,2.687,8.769
-44.473,2.684,8.777
-44.471,2.675,8.788
-44.469,2.660,8.801
-44.469,2.635,8.811
-44.469,2.619,8.813
-43.307,1.974,8.591
-42.134,1.369,8.366
-40.952,0.804,8.140
-39.761,0.279,7.912
-38.562,-0.207,7.682
-37.356,-0.654,7.451
-36.144,-1.062,7.219
-35.536,-1.252,7.103

-35.182,-5.165,7.097
-35.178,-5.190,7.092
-35.177,-5.208,7.082
-35.177,-5.219,7.071
-35.177,-5.225,7.063
-35.177,-5.228,7.059
-35.186,-5.324,6.865
-35.203,-5.517,6.478
-35.219,-5.710,6.092
-35.235,-5.903,5.705
-35.249,-6.097,5.319
-35.255,-6.194,5.125
-36.543,-5.985,5.253
-37.833,-5.738,5.381
-39.124,-5.452,5.510
-40.415,-5.125,5.638
-41.705,-4.757,5.766
-42.993,-4.348,5.894
-44.278,-3.896,6.022
-44.920,-3.654,6.086
-44.839,-3.366,6.626
-44.756,-3.078,7.165
-44.671,-2.792,7.705
-44.585,-2.508,8.244
-44.497,-2.224,8.783
-44.496,-2.223,8.785
-44.495,-2.218,8.792
-44.494,-2.210,8.801
-44.493,-2.195,8.811
-44.492,-2.172,8.819
-44.493,-2.157,8.820
-43.268,-2.689,8.596
-42.036,-3.180,8.369
-40.799,-3.630,8.141
-39.556,-4.040,7.911
-38.310,-4.410,7.680
-37.060,-4.741,7.448
-35.808,-5.033,7.214
-35.182,-5.165,7.097

-35.281,-4.432,7.103
-35.285,-4.405,7.097
-35.288,-4.386,7.085
-35.291,-4.376,7.073
-35.293,-4.371,7.063
-35.294,-4.369,7.058
-35.324,-4.317,6.864
-35.383,-4.212,6.477
-35.442,-4.106,6.091
-35.501,-4.001,5.705
-35.559,-3.895,5.318
-35.588,-3.842,5.125
-36.862,-3.529,5.253
-38.134,-3.175,5.381
-39.404,-2.780,5.510
-40.671,-2.344,5.638
-41.934,-1.865,5.766
-43.191,-1.343,5.894
-44.443,-0.777,6.022
-45.066,-0.477,6.086
-44.961,-0.645,6.622
-44.856,-0.812,7.158
-44.750,-0.978,7.694
-44.643,-1.144,8.230
-44.536,-1.310,8.767
-44.536,-1.310,8.769
-44.534,-1.314,8.777
-44.532,-1.322,8.788
-44.529,-1.337,8.801
-44.526,-1.362,8.811
-44.525,-1.378,8.813
-43.310,-1.916,8.591
-42.088,-2.414,8.366
-40.859,-2.870,8.140
-39.626,-3.287,7.912
-38.388,-3.663,7.682
-37.147,-4.000,7.451
-35.903,-4.298,7.219
-35.281,-4.432,7.103

-34.577,-8.298,7.097
-34.572,-8.323,7.092
-34.568,-8.341,7.082
-34.567,-8.352,7.071
-34.567,-8.357,7.063
-34.567,-8.360,7.059
-34.567,-8.457,6.865
-34.567,-8.650,6.478
-34.566,-8.844,6.092
-34.564,-9.038,5.705
-34.560,-9.232,5.319
-34.558,-9.329,5.125
-35.860,-9.237,5.253
-37.167,-9.106,5.381
-38.478,-8.937,5.510
-39.793,-8.727,5.638
-41.110,-8.476,5.766
-42.430,-8.184,5.894
-43.751,-7.849,6.022
-44.412,-7.666,6.086
-44.357,-7.371,6.626
-44.300,-7.078,7.165
-44.241,-6.786,7.705
-44.181,-6.494,8.244
-44.118,-6.203,8.783
-44.118,-6.202,8.785
-44.117,-6.198,8.792
-44.117,-6.189,8.801
-44.117,-6.174,8.811
-44.119,-6.151,8.819
-44.120,-6.137,8.820
-42.852,-6.557,8.596
-41.582,-6.935,8.369
-40.309,-7.272,8.141
-39.035,-7.569,7.911
-37.760,-7.826,7.680
-36.486,-8.044,7.448
-35.213,-8.223,7.214
-34.577,-8.298,7.097

-34.741,-7.577,7.103
-34.748,-7.550,7.097
-34.753,-7.532,7.085
-34.757,-7.522,7.073
-34.759,-7.517,7.063
-34.760,-7.515,7.058
-34.795,-7.466,6.864
-34.863,-7.366,6.477
-34.931,-7.267,6.091
-34.999,-7.167,5.705
-35.067,-7.067,5.318
-35.101,-7.016,5.125
-36.397,-6.819,5.253
-37.696,-6.580,5.381
-38.996,-6.301,5.510
-40.297,-5.980,5.638
-41.598,-5.616,5.766
-42.897,-5.209,5.894
-44.194,-4.757,6.022
-44.842,-4.515,6.086
-44.722,-4.672,6.622
-44.602,-4.829,7.158
-44.482,-4.986,7.694
-44.361,-5.141,8.230
-44.239,-5.296,8.767
-44.239,-5.297,8.769
-44.237,-5.300,8.777
-44.234,-5.308,8.788
-44.230,-5.323,8.801
-44.225,-5.348,8.811
-44.222,-5.363,8.813
-42.964,-5.791,8.591
-41.702,-6.177,8.366
-40.438,-6.521,8.140
-39.172,-6.825,7.912
-37.905,-7.089,7.682
-36.639,-7.314,7.451
-35.373,-7.499,7.219
-34.741,-7.577,7.103

-33.694,-11.364,7.097
-33.686,-11.388,7.092
-33.682,-11.406,7.082
-33.679,-11.416,7.071
-33.678,-11.422,7.063
-33.678,-11.425,7.059
-33.670,-11.521,6.865
-33.652,-11.714,6.478
-33.634,-11.907,6.092
-33.614,-12.100,5.705
-33.594,-12.293,5.319
-33.583,-12.389,5.125
-34.888,-12.414,5.253
-36.201,-12.401,5.381
-37.522,-12.350,5.510
-38.850,-12.259,5.638
-40.185,-12.127,5.766
-41.526,-11.955,5.894
-42.871,-11.740,6.022
-43.546,-11.616,6.086
-43.517,-11.318,6.626
-43.487,-11.021,7.165
-43.455,-10.724,7.705
-43.421,-10.428,8.244
-43.384,-10.133,8.783
-43.384,-10.132,8.785
-43.384,-10.128,8.792
-43.384,-10.119,8.801
-43.386,-10.104,8.811
-43.390,-10.081,8.819
-43.393,-10.067,8.820
-42.092,-10.372,8.596
-40.793,-10.635,8.369
-39.495,-10.856,8.141
-38.199,-11.038,7.911
-36.907,-11.180,7.680
-35.618,-11.282,7.448
-34.334,-11.346,7.214
-33.694,-11.364,7.097

-33.922,-10.661,7.103
-33.931,-10.634,7.097
-33.938,-10.617,7.085
-33.943,-10.607,7.073
-33.945,-10.603,7.063
-33.947,-10.601,7.058
-33.985,-10.555,6.864
-34.063,-10.462,6.477
-34.139,-10.369,6.091
-34.216,-10.275,5.705
-34.292,-10.182,5.318
-34.331,-10.135,5.125
-35.639,-10.054,5.253
-36.954,-9.933,5.381
-38.274,-9.771,5.510
-39.599,-9.568,5.638
-40.927,-9.322,5.766
-42.257,-9.033,5.894
-43.590,-8.700,6.022
-44.256,-8.516,6.086
-44.123,-8.663,6.622
-43.990,-8.808,7.158
-43.856,-8.953,7.694
-43.722,-9.097,8.230
-43.587,-9.241,8.767
-43.586,-9.242,8.769
-43.584,-9.245,8.777
-43.580,-9.252,8.788
-43.574,-9.266,8.801
-43.567,-9.290,8.811
-43.564,-9.306,8.813
-42.272,-9.619,8.591
-40.980,-9.890,8.366
-39.690,-10.120,8.140
-38.402,-10.309,7.912
-37.117,-10.459,7.682
-35.836,-10.568,7.451
-34.559,-10.640,7.219
-33.922,-10.661,7.103

-32.540,-14.339,7.097
-32.530,-14.362,7.092
-32.524,-14.379,7.082
-32.520,-14.390,7.071
-32.519,-14.395,7.063
-32.518,-14.398,7.059
-32.502,-14.493,6.865
-32.467,-14.683,6.478
-32.431,-14.874,6.092
-32.394,-15.064,5.705
-32.356,-15.254,5.319
-32.337,-15.350,5.125
-33.634,-15.492,5.253
-34.943,-15.596,5.381
-36.264,-15.664,5.510
-37.595,-15.692,5.638
-38.936,-15.681,5.766
-40.287,-15.629,5.894
-41.646,-15.535,6.022
-42.329,-15.473,6.086
-42.328,-15.173,6.626
-42.324,-14.874,7.165
-42.319,-14.576,7.705
-42.311,-14.278,8.244
-42.301,-13.981,8.783
-42.301,-13.980,8.785
-42.302,-13.976,8.792
-42.303,-13.967,8.801
-42.305,-13.952,8.811
-42.311,-13.930,8.819
-42.315,-13.916,8.820
-40.993,-14.103,8.596
-39.675,-14.248,8.369
-38.363,-14.353,8.141
-37.056,-14.418,7.911
-35.756,-14.443,7.680
-34.463,-14.430,7.448
-33.179,-14.378,7.214
-32.540,-14.339,7.097

-32.830,-13.659,7.103
-32.841,-13.633,7.097
-32.850,-13.616,7.085
-32.855,-13.607,7.073
-32.858,-13.603,7.063
-32.860,-13.601,7.058
-32.902,-13.559,6.864
-32.988,-13.473,6.477
-33.073,-13.387,6.091
-33.157,-13.301,5.705
-33.242,-13.215,5.318
-33.284,-13.171,5.125
-34.595,-13.208,5.253
-35.915,-13.206,5.381
-37.244,-13.163,5.510
-38.582,-13.079,5.638
-39.926,-12.953,5.766
-41.278,-12.785,5.894
-42.634,-12.572,6.022
-43.315,-12.449,6.086
-43.169,-12.583,6.622
-43.023,-12.716,7.158
-42.877,-12.848,7.694
-42.730,-12.980,8.230
-42.583,-13.111,8.767
-42.582,-13.111,8.769
-42.580,-13.114,8.777
-42.575,-13.121,8.788
-42.568,-13.135,8.801
-42.559,-13.158,8.811
-42.554,-13.173,8.813
-41.239,-13.369,8.591
-39.929,-13.524,8.366
-38.623,-13.637,8.140
-37.324,-13.710,7.912
-36.030,-13.744,7.682
-34.744,-13.738,7.451
-33.466,-13.695,7.219
-32.830,-13.659,7.103

-31.123,-17.198,7.097
-31.111,-17.220,7.092
-31.104,-17.236,7.082
-31.100,-17.247,7.071
-31.098,-17.252,7.063
-31.097,-17.255,7.059
-31.072,-17.348,6.865
-31.020,-17.534,6.478
-30.967,-17.721,6.092
-30.914,-17.907,5.705
-30.859,-18.093,5.319
-30.831,-18.186,5.125
-32.110,-18.444,5.253
-33.405,-18.666,5.381
-34.714,-18.851,5.510
-36.037,-18.999,5.638
-37.374,-19.108,5.766
-38.724,-19.177,5.894
-40.086,-19.206,6.022
-40.772,-19.205,6.086
-40.797,-18.906,6.626
-40.821,-18.608,7.165
-40.842,-18.311,7.705
-40.861,-18.014,8.244
-40.878,-17.717,8.783
-40.878,-17.716,8.785
-40.879,-17.712,8.792
-40.880,-17.703,8.801
-40.884,-17.688,8.811
-40.892,-17.667,8.819
-40.898,-17.654,8.820
-39.564,-17.721,8.596
-38.238,-17.747,8.369
-36.922,-17.734,8.141
-35.615,-17.681,7.911
-34.318,-17.590,7.680
-33.031,-17.461,7.448
-31.756,-17.295,7.214
-31.123,-17.198,7.097

-31.473,-16.546,7.103
-31.487,-16.522,7.097
-31.497,-16.506,7.085
-31.503,-16.497,7.073
-31.507,-16.493,7.063
-31.508,-16.492,7.058
-31.555,-16.453,6.864
-31.647,-16.376,6.477
-31.739,-16.298,6.091
-31.832,-16.220,5.705
-31.923,-16.141,5.318
-31.969,-16.102,5.125
-33.272,-16.256,5.253
-34.587,-16.372,5.381
-35.915,-16.448,5.510
-37.254,-16.485,5.638
-38.604,-16.480,5.766
-39.965,-16.433,5.894
-41.336,-16.343,6.022
-42.025,-16.282,6.086
-41.868,-16.402,6.622
-41.710,-16.521,7.158
-41.553,-16.640,7.694
-41.395,-16.758,8.230
-41.236,-16.875,8.767
-41.235,-16.876,8.769
-41.233,-16.878,8.777
-41.228,-16.885,8.788
-41.220,-16.898,8.801
-41.208,-16.920,8.811
-41.202,-16.935,8.813
-39.875,-17.012,8.591
-38.556,-17.048,8.366
-37.245,-17.044,8.140
-35.944,-17.001,7.912
-34.653,-16.918,7.682
-33.373,-16.797,7.451
-32.104,-16.639,7.219
-31.473,-16.546,7.103

-29.456,-19.918,7.097
-29.443,-19.940,7.092
-29.434,-19.955,7.082
-29.428,-19.965,7.071
-29.426,-19.970,7.063
-29.425,-19.973,7.059
-29.391,-20.063,6.865
-29.323,-20.245,6.478
-29.254,-20.425,6.092
-29.184,-20.606,5.705
-29.113,-20.787,5.319
-29.077,-20.877,5.125
-30.328,-21.248,5.253
-31.597,-21.585,5.381
-32.884,-21.887,5.510
-34.189,-22.153,5.638
-35.510,-22.381,5.766
-36.849,-22.571,5.894
-38.203,-22.722,6.022
-38.886,-22.782,6.086
-38.938,-22.487,6.626
-38.988,-22.193,7.165
-39.036,-21.898,7.705
-39.082,-21.604,8.244
-39.125,-21.310,8.783
-39.125,-21.309,8.785
-39.126,-21.305,8.792
-39.129,-21.296,8.801
-39.134,-21.282,8.811
-39.144,-21.261,8.819
-39.151,-21.248,8.820
-37.816,-21.196,8.596
-36.494,-21.104,8.369
-35.183,-20.972,8.141
-33.886,-20.803,7.911
-32.603,-20.595,7.680
-31.333,-20.351,7.448
-30.078,-20.072,7.214
-29.456,-19.918,7.097

-29.864,-19.301,7.103
-29.879,-19.278,7.097
-29.891,-19.263,7.085
-29.898,-19.255,7.073
-29.901,-19.251,7.063
-29.903,-19.250,7.058
-29.953,-19.216,6.864
-30.052,-19.147,6.477
-30.151,-19.077,6.091
-30.249,-19.008,5.705
-30.348,-18.938,5.318
-30.397,-18.903,5.125
-31.680,-19.173,5.253
-32.980,-19.406,5.381
-34.296,-19.601,5.510
-35.626,-19.758,5.638
-36.972,-19.874,5.766
-38.331,-19.950,5.894
-39.704,-19.983,6.022
-40.396,-19.983,6.086
-40.229,-20.089,6.622
-40.061,-20.194,7.158
-39.894,-20.298,7.694
-39.726,-20.401,8.230
-39.557,-20.503,8.767
-39.557,-20.504,8.769
-39.554,-20.506,8.777
-39.548,-20.512,8.788
-39.539,-20.525,8.801
-39.526,-20.546,8.811
-39.518,-20.560,8.813
-38.189,-20.518,8.591
-36.872,-20.436,8.366
-35.568,-20.314,8.140
-34.276,-20.154,7.912
-32.997,-19.956,7.682
-31.733,-19.721,7.451
-30.483,-19.450,7.219
-29.864,-19.301,7.103

-27.552,-22.479,7.097
-27.537,-22.499,7.092
-27.526,-22.513,7.082
-27.520,-22.523,7.071
-27.517,-22.528,7.063
-27.516,-22.530,7.059
-27.475,-22.617,6.865
-27.391,-22.792,6.478
-27.306,-22.965,6.092
-27.219,-23.139,5.705
-27.132,-23.313,5.319
-27.088,-23.399,5.125
-28.301,-23.881,5.253
-29.535,-24.331,5.381
-30.790,-24.747,5.510
-32.065,-25.128,5.638
-33.361,-25.474,5.766
-34.677,-25.783,5.894
-36.013,-26.055,6.022
-36.687,-26.176,6.086
-36.766,-25.887,6.626
-36.842,-25.598,7.165
-36.916,-25.309,7.705
-36.988,-25.020,8.244
-37.058,-24.731,8.783
-37.058,-24.730,8.785
-37.059,-24.726,8.792
-37.062,-24.718,8.801
-37.069,-24.704,8.811
-37.081,-24.684,8.819
-37.088,-24.672,8.820
-35.764,-24.501,8.596
-34.455,-24.290,8.369
-33.162,-24.042,8.141
-31.885,-23.756,7.911
-30.625,-23.435,7.680
-29.383,-23.078,7.448
-28.158,-22.687,7.214
-27.552,-22.479,7.097

-28.013,-21.900,7.103
-28.031,-21.879,7.097
-28.044,-21.865,7.085
-28.051,-21.857,7.073
-28.055,-21.854,7.063
-28.057,-21.853,7.058
-28.110,-21.823,6.864
-28.215,-21.763,6.477
-28.319,-21.703,6.091
-28.424,-21.643,5.705
-28.528,-21.582,5.318
-28.580,-21.551,5.125
-29.834,-21.936,5.253
-31.108,-22.284,5.381
-32.400,-22.597,5.510
-33.712,-22.872,5.638
-35.041,-23.108,5.766
-36.389,-23.305,5.894
-37.753,-23.461,6.022
-38.442,-23.524,6.086
-38.266,-23.614,6.622
-38.090,-23.703,7.158
-37.914,-23.792,7.694
-37.737,-23.880,8.230
-37.560,-23.967,8.767
-37.559,-23.967,8.769
-37.556,-23.969,8.777
-37.550,-23.975,8.788
-37.540,-23.986,8.801
-37.525,-24.006,8.811
-37.516,-24.020,8.813
-36.196,-23.859,8.591
-34.892,-23.659,8.366
-33.603,-23.421,8.140
-32.331,-23.145,7.912
-31.076,-22.834,7.682
-29.837,-22.486,7.451
-28.617,-22.104,7.219
-28.013,-21.900,7.103

-25.426,-24.858,7.097
-25.409,-24.876,7.092
-25.397,-24.890,7.082
-25.391,-24.899,7.071
-25.387,-24.904,7.063
-25.386,-24.906,7.059
-25.337,-24.989,6.865
-25.237,-25.155,6.478
-25.137,-25.321,6.092
-25.036,-25.486,5.705
-24.933,-25.651,5.319
-24.882,-25.733,5.125
-26.046,-26.322,5.253
-27.235,-26.880,5.381
-28.448,-27.407,5.510
-29.684,-27.901,5.638
-30.944,-28.362,5.766
-32.226,-28.788,5.894
-33.532,-29.178,6.022
-34.193,-29.359,6.086
-34.297,-29.079,6.626
-34.399,-28.798,7.165
-34.499,-28.516,7.705
-34.596,-28.235,8.244
-34.691,-27.954,8.783
-34.692,-27.952,8.785
-34.693,-27.948,8.792
-34.697,-27.941,8.801
-34.705,-27.928,8.811
-34.719,-27.909,8.819
-34.727,-27.898,8.820
-33.424,-27.608,8.596
-32.139,-27.281,8.369
-30.873,-26.917,8.141
-29.627,-26.519,7.911
-28.401,-26.086,7.680
-27.196,-25.619,7.448
-26.011,-25.120,7.214
-25.426,-24.858,7.097

-25.937,-24.323,7.103
-25.957,-24.303,7.097
-25.971,-24.291,7.085
-25.979,-24.284,7.073
-25.983,-24.281,7.063
-25.985,-24.280,7.058
-26.040,-24.255,6.864
-26.150,-24.205,6.477
-26.260,-24.154,6.091
-26.369,-24.104,5.705
-26.479,-24.052,5.318
-26.534,-24.026,5.125
-27.748,-24.522,5.253
-28.985,-24.983,5.381
-30.244,-25.410,5.510
-31.526,-25.802,5.638
-32.829,-26.156,5.766
-34.153,-26.473,5.894
-35.498,-26.751,6.022
-36.179,-26.875,6.086
-35.995,-26.949,6.622
-35.812,-27.022,7.158
-35.628,-27.095,7.694
-35.445,-27.166,8.230
-35.261,-27.237,8.767
-35.260,-27.238,8.769
-35.257,-27.239,8.777
-35.250,-27.244,8.788
-35.239,-27.255,8.801
-35.222,-27.273,8.811
-35.212,-27.286,8.813
-33.912,-27.007,8.591
-32.631,-26.691,8.366
-31.369,-26.339,8.140
-30.126,-25.950,7.912
-28.904,-25.527,7.682
-27.702,-25.070,7.451
-26.520,-24.580,7.219
-25.937,-24.323,7.103

-23.096,-27.037,7.097
-23.077,-27.054,7.092
-23.064,-27.067,7.082
-23.056,-27.075,7.071
-23.053,-27.079,7.063
-23.051,-27.081,7.059
-22.995,-27.160,6.865
-22.881,-27.316,6.478
-22.766,-27.472,6.092
-22.650,-27.628,5.705
-22.534,-27.783,5.319
-22.475,-27.860,5.125
-23.582,-28.551,5.253
-24.716,-29.213,5.381
-25.876,-29.847,5.510
-27.063,-30.450,5.638
-28.277,-31.021,5.766
-29.516,-31.561,5.894
-30.782,-32.066,6.022
-31.424,-32.306,6.086
-31.553,-32.036,6.626
-31.679,-31.765,7.165
-31.804,-31.494,7.705
-31.926,-31.223,8.244
-32.046,-30.951,8.783
-32.047,-30.950,8.785
-32.049,-30.946,8.792
-32.053,-30.938,8.801
-32.062,-30.926,8.811
-32.077,-30.909,8.819
-32.087,-30.898,8.820
-30.814,-30.493,8.596
-29.564,-30.052,8.369
-28.336,-29.577,8.141
-27.131,-29.068,7.911
-25.949,-28.527,7.680
-24.790,-27.954,7.448
-23.655,-27.350,7.214
-23.096,-27.037,7.097

-23.653,-26.550,7.103
-23.674,-26.532,7.097
-23.689,-26.521,7.085
-23.698,-26.515,7.073
-23.702,-26.512,7.063
-23.704,-26.512,7.058
-23.761,-26.492,6.864
-23.875,-26.452,6.477
-23.989,-26.411,6.091
-24.103,-26.370,5.705
-24.216,-26.329,5.318
-24.273,-26.308,5.125
-25.438,-26.910,5.253
-26.629,-27.481,5.381
-27.845,-28.019,5.510
-29.086,-28.524,5.638
-30.352,-28.994,5.766
-31.643,-29.428,5.894
-32.957,-29.826,6.022
-33.624,-30.010,6.086
-33.435,-30.067,6.622
-33.246,-30.124,7.158
-33.056,-30.179,7.694
-32.867,-30.234,8.230
-32.677,-30.288,8.767
-32.676,-30.289,8.769
-32.673,-30.290,8.777
-32.666,-30.294,8.788
-32.654,-30.304,8.801
-32.635,-30.321,8.811
-32.624,-30.332,8.813
-31.355,-29.938,8.591
-30.107,-29.509,8.366
-28.882,-29.044,8.140
-27.679,-28.546,7.912
-26.499,-28.016,7.682
-25.343,-27.453,7.451
-24.210,-26.859,7.219
-23.653,-26.550,7.103

-20.579,-28.998,7.097
-20.559,-29.014,7.092
-20.545,-29.025,7.082
-20.537,-29.032,7.071
-20.533,-29.037,7.063
-20.531,-29.038,7.059
-20.467,-29.112,6.865
-20.340,-29.257,6.478
-20.212,-29.402,6.092
-20.083,-29.547,5.705
-19.952,-29.691,5.319
-19.887,-29.763,5.125
-20.928,-30.550,5.253
-21.998,-31.311,5.381
-23.097,-32.046,5.510
-24.225,-32.753,5.638
-25.382,-33.431,5.766
-26.568,-34.080,5.894
-27.783,-34.697,6.022
-28.402,-34.993,6.086
-28.554,-34.735,6.626
-28.704,-34.477,7.165
-28.852,-34.218,7.705
-28.999,-33.959,8.244
-29.143,-33.699,8.783
-29.143,-33.698,8.785
-29.146,-33.694,8.792
-29.151,-33.687,8.801
-29.161,-33.676,8.811
-29.177,-33.660,8.819
-29.188,-33.650,8.820
-27.957,-33.132,8.596
-26.751,-32.581,8.369
-25.571,-31.997,8.141
-24.416,-31.383,7.911
-23.287,-30.738,7.680
-22.184,-30.063,7.448
-21.108,-29.360,7.214
-20.579,-28.998,7.097

-21.177,-28.564,7.103
-21.200,-28.548,7.097
-21.216,-28.537,7.085
-21.226,-28.532,7.073
-21.230,-28.530,7.063
-21.232,-28.530,7.058
-21.291,-28.515,6.864
-21.408,-28.485,6.477
-21.525,-28.455,6.091
-21.642,-28.425,5.705
-21.759,-28.394,5.318
-21.817,-28.378,5.125
-22.923,-29.082,5.253
-24.058,-29.757,5.381
-25.221,-30.402,5.510
-26.412,-31.016,5.638
-27.631,-31.598,5.766
-28.877,-32.146,5.894
-30.151,-32.660,6.022
-30.798,-32.903,6.086
-30.605,-32.943,6.622
-30.411,-32.983,7.158
-30.218,-33.021,7.694
-30.024,-33.059,8.230
-29.831,-33.095,8.767
-29.830,-33.096,8.769
-29.826,-33.097,8.777
-29.819,-33.101,8.788
-29.806,-33.109,8.801
-29.786,-33.124,8.811
-29.774,-33.135,8.813
-28.545,-32.628,8.591
-27.341,-32.089,8.366
-26.162,-31.516,8.140
-25.009,-30.913,7.912
-23.881,-30.278,7.682
-22.780,-29.614,7.451
-21.705,-28.921,7.219
-21.177,-28.564,7.103

-17.897,-30.726,7.097
-17.875,-30.740,7.092
-17.860,-30.750,7.082
-17.852,-30.756,7.071
-17.847,-30.760,7.063
-17.845,-30.762,7.059
-17.776,-30.829,6.865
-17.636,-30.963,6.478
-17.495,-31.096,6.092
-17.353,-31.228,5.705
-17.211,-31.360,5.319
-17.139,-31.425,5.125
-18.105,-32.303,5.253
-19.102,-33.157,5.381
-20.131,-33.987,5.510
-21.191,-34.793,5.638
-22.283,-35.572,5.766
-23.406,-36.324,5.894
-24.561,-37.047,6.022
-25.150,-37.398,6.086
-25.325,-37.155,6.626
-25.498,-36.911,7.165
-25.669,-36.667,7.705
-25.838,-36.421,8.244
-26.005,-36.175,8.783
-26.005,-36.174,8.785
-26.008,-36.171,8.792
-26.014,-36.165,8.801
-26.025,-36.154,8.811
-26.043,-36.140,8.819
-26.054,-36.131,8.820
-24.875,-35.505,8.596
-23.723,-34.848,8.369
-22.600,-34.161,8.141
-21.505,-33.445,7.911
-20.438,-32.702,7.680
-19.400,-31.931,7.448
-18.391,-31.134,7.214
-17.897,-30.726,7.097

-18.532,-30.347,7.103
-18.556,-30.333,7.097
-18.573,-30.324,7.085
-18.583,-30.320,7.073
-18.587,-30.319,7.063
-18.589,-30.318,7.058
-18.649,-30.309,6.864
-18.768,-30.290,6.477
-18.887,-30.270,6.091
-19.007,-30.250,5.705
-19.126,-30.230,5.318
-19.185,-30.219,5.125
-20.224,-31.020,5.253
-21.294,-31.794,5.381
-22.394,-32.541,5.510
-23.526,-33.259,5.638
-24.687,-33.948,5.766
-25.880,-34.605,5.894
-27.102,-35.231,6.022
-27.725,-35.531,6.086
-27.529,-35.554,6.622
-27.332,-35.576,7.158
-27.136,-35.597,7.694
-26.940,-35.617,8.230
-26.744,-35.636,8.767
-26.743,-35.636,8.769
-26.739,-35.637,8.777
-26.732,-35.640,8.788
-26.718,-35.647,8.801
-26.697,-35.661,8.811
-26.684,-35.670,8.813
-25.505,-35.056,8.591
-24.354,-34.410,8.366
-23.231,-33.735,8.140
-22.137,-33.030,7.912
-21.071,-32.297,7.682
-20.034,-31.537,7.451
-19.025,-30.750,7.219
-18.532,-30.347,7.103

-15.071,-32.207,7.097
-15.048,-32.218,7.092
-15.032,-32.227,7.082
-15.023,-32.233,7.071
-15.018,-32.236,7.063
-15.016,-32.238,7.059
-14.940,-32.298,6.865
-14.789,-32.419,6.478
-14.637,-32.539,6.092
-14.484,-32.658,5.705
-14.330,-32.776,5.319
-14.253,-32.835,5.125
-15.137,-33.796,5.253
-16.053,-34.736,5.381
-17.003,-35.655,5.510
-17.987,-36.552,5.638
-19.005,-37.426,5.766
-20.056,-38.276,5.894
-21.141,-39.100,6.022
-21.697,-39.502,6.086
-21.893,-39.276,6.626
-22.087,-39.048,7.165
-22.279,-38.820,7.705
-22.469,-38.591,8.244
-22.657,-38.361,8.783
-22.658,-38.360,8.785
-22.661,-38.357,8.792
-22.667,-38.351,8.801
-22.679,-38.341,8.811
-22.698,-38.329,8.819
-22.710,-38.321,8.820
-21.592,-37.592,8.596
-20.504,-36.834,8.369
-19.446,-36.049,8.141
-18.420,-35.238,7.911
-17.424,-34.402,7.680
-16.460,-33.541,7.448
-15.526,-32.657,7.214
-15.071,-32.207,7.097

-15.737,-31.886,7.103
-15.762,-31.874,7.097
-15.780,-31.867,7.085
-15.790,-31.864,7.073
-15.795,-31.863,7.063
-15.797,-31.862,7.058
-15.857,-31.858,6.864
-15.978,-31.850,6.477
-16.098,-31.841,6.091
-16.219,-31.832,5.705
-16.339,-31.823,5.318
-16.399,-31.818,5.125
-17.362,-32.708,5.253
-18.358,-33.575,5.381
-19.387,-34.417,5.510
-20.450,-35.234,5.638
-21.545,-36.024,5.766
-22.673,-36.786,5.894
-23.835,-37.519,6.022
-24.428,-37.874,6.086
-24.231,-37.879,6.622
-24.033,-37.883,7.158
-23.836,-37.886,7.694
-23.639,-37.888,8.230
-23.442,-37.890,8.767
-23.441,-37.890,8.769
-23.437,-37.891,8.777
-23.429,-37.893,8.788
-23.415,-37.899,8.801
-23.393,-37.910,8.811
-23.379,-37.918,8.813
-22.260,-37.201,8.591
-21.171,-36.455,8.366
-20.114,-35.681,8.140
-19.087,-34.881,7.912
-18.091,-34.056,7.682
-17.126,-33.206,7.451
-16.192,-32.332,7.219
-15.737,-31.886,7.103

-12.123,-33.428,7.097
-12.099,-33.437,7.092
-12.083,-33.445,7.082
-12.073,-33.450,7.071
-12.068,-33.453,7.063
-12.066,-33.454,7.059
-11.985,-33.508,6.865
-11.824,-33.614,6.478
-11.661,-33.720,6.092
-11.498,-33.825,5.705
-11.335,-33.929,5.319
-11.252,-33.981,5.125
-12.046,-35.016,5.253
-12.875,-36.035,5.381
-13.739,-37.036,5.510
-14.638,-38.017,5.638
-15.573,-38.979,5.766
-16.544,-39.919,5.894
-17.551,-40.838,6.022
-18.069,-41.288,6.086
-18.284,-41.080,6.626
-18.498,-40.871,7.165
-18.709,-40.661,7.705
-18.919,-40.450,8.244
-19.127,-40.237,8.783
-19.128,-40.236,8.785
-19.131,-40.234,8.792
-19.138,-40.228,8.801
-19.151,-40.220,8.811
-19.171,-40.209,8.819
-19.184,-40.203,8.820
-18.135,-39.376,8.596
-17.119,-38.524,8.369
-16.137,-37.647,8.141
-15.187,-36.747,7.911
-14.270,-35.825,7.680
-13.387,-34.882,7.448
-12.536,-33.918,7.214
-12.123,-33.428,7.097

-12.815,-33.168,7.103
-12.842,-33.159,7.097
-12.860,-33.153,7.085
-12.870,-33.151,7.073
-12.875,-33.150,7.063
-12.877,-33.150,7.058
-12.938,-33.152,6.864
-13.058,-33.154,6.477
-13.179,-33.156,6.091
-13.300,-33.158,5.705
-13.421,-33.159,5.318
-13.481,-33.160,5.125
-14.360,-34.133,5.253
-15.275,-35.085,5.381
-16.224,-36.016,5.510
-17.209,-36.925,5.638
-18.229,-37.810,5.766
-19.285,-38.670,5.894
-20.376,-39.504,6.022
-20.935,-39.911,6.086
-20.738,-39.898,6.622
-20.541,-39.885,7.158
-20.344,-39.870,7.694
-20.147,-39.855,8.230
-19.951,-39.839,8.767
-19.950,-39.839,8.769
-19.946,-39.839,8.777
-19.938,-39.841,8.788
-19.923,-39.845,8.801
-19.900,-39.855,8.811
-19.886,-39.861,8.813
-18.836,-39.047,8.591
-17.818,-38.206,8.366
-16.834,-37.341,8.140
-15.883,-36.452,7.912
-14.965,-35.540,7.682
-14.081,-34.607,7.451
-13.229,-33.653,7.219
-12.815,-33.168,7.103

-9.078,-34.380,7.097
-9.053,-34.387,7.092
-9.036,-34.393,7.082
-9.026,-34.397,7.071
-9.021,-34.400,7.063
-9.018,-34.401,7.059
-8.933,-34.447,6.865
-8.763,-34.539,6.478
-8.592,-34.629,6.092
-8.420,-34.719,5.705
-8.248,-34.808,5.319
-8.161,-34.852,5.125
-8.859,-35.955,5.253
-9.593,-37.044,5.381
-10.364,-38.118,5.510
-11.172,-39.177,5.638
-12.017,-40.218,5.766
-12.899,-41.242,5.894
-13.820,-42.246,6.022
-14.295,-42.741,6.086
-14.528,-42.553,6.626
-14.760,-42.364,7.165
-14.989,-42.174,7.705
-15.217,-41.983,8.244
-15.443,-41.790,8.783
-15.444,-41.789,8.785
-15.448,-41.787,8.792
-15.455,-41.782,8.801
-15.469,-41.775,8.811
-15.490,-41.765,8.819
-15.503,-41.760,8.820
-14.533,-40.843,8.596
-13.597,-39.903,8.369
-12.697,-38.942,8.141
-11.832,-37.961,7.911
-11.002,-36.960,7.680
-10.206,-35.941,7.448
-9.445,-34.905,7.214
-9.078,-34.380,7.097

-9.790,-34.183,7.103
-9.818,-34.176,7.097
-9.836,-34.173,7.085
-9.847,-34.171,7.073
-9.852,-34.171,7.063
-9.854,-34.171,7.058
-9.914,-34.178,6.864
-10.034,-34.191,6.477
-10.154,-34.204,6.091
-10.274,-34.216,5.705
-10.394,-34.229,5.318
-10.455,-34.234,5.125
-11.243,-35.282,5.253
-12.068,-36.313,5.381
-12.930,-37.326,5.510
-13.830,-38.319,5.638
-14.766,-39.292,5.766
-15.741,-40.243,5.894
-16.753,-41.172,6.022
-17.273,-41.627,6.086
-17.078,-41.596,6.622
-16.883,-41.565,7.158
-16.688,-41.533,7.694
-16.494,-41.500,8.230
-16.300,-41.467,8.767
-16.299,-41.467,8.769
-16.295,-41.467,8.777
-16.287,-41.467,8.788
-16.272,-41.471,8.801
-16.248,-41.478,8.811
-16.233,-41.484,8.813
-15.260,-40.578,8.591
-14.322,-39.649,8.366
-13.419,-38.699,8.140
-12.552,-37.729,7.912
-11.719,-36.739,7.682
-10.922,-35.730,7.451
-10.159,-34.703,7.219
-9.790,-34.183,7.103

-5.959,-35.056,7.097
-5.934,-35.061,7.092
-5.917,-35.065,7.082
-5.906,-35.068,7.071
-5.901,-35.070,7.063
-5.898,-35.071,7.059
-5.810,-35.109,6.865
-5.632,-35.185,6.478
-5.453,-35.260,6.092
-5.274,-35.334,5.705
-5.094,-35.407,5.319
-5.004,-35.444,5.125
-5.600,-36.605,5.253
-6.234,-37.755,5.381
-6.905,-38.894,5.510
-7.615,-40.020,5.638
-8.363,-41.133,5.766
-9.151,-42.232,5.894
-9.978,-43.315,6.022
-10.406,-43.851,6.086
-10.655,-43.684,6.626
-10.903,-43.517,7.165
-11.148,-43.348,7.705
-11.393,-43.178,8.244
-11.635,-43.006,8.783
-11.636,-43.005,8.785
-11.640,-43.003,8.792
-11.648,-42.999,8.801
-11.662,-42.993,8.811
-11.683,-42.986,8.819
-11.697,-42.982,8.820
-10.813,-41.981,8.596
-9.966,-40.961,8.369
-9.155,-39.923,8.141
-8.382,-38.869,7.911
-7.644,-37.798,7.680
-6.943,-36.712,7.448
-6.278,-35.611,7.214
-5.959,-35.056,7.097

-6.687,-34.923,7.103
-6.714,-34.919,7.097
-6.733,-34.917,7.085
-6.744,-34.916,7.073
-6.749,-34.916,7.063
-6.751,-34.917,7.058
-6.810,-34.929,6.864
-6.929,-34.953,6.477
-7.047,-34.976,6.091
-7.166,-35.000,5.705
-7.284,-35.023,5.318
-7.344,-35.034,5.125
-8.035,-36.148,5.253
-8.765,-37.249,5.381
-9.533,-38.335,5.510
-10.339,-39.404,5.638
-11.185,-40.457,5.766
-12.070,-41.492,5.894
-12.995,-42.508,6.022
-13.472,-43.008,6.086
-13.281,-42.960,6.622
-13.089,-42.911,7.158
-12.898,-42.862,7.694
-12.707,-42.812,8.230
-12.517,-42.761,8.767
-12.516,-42.761,8.769
-12.512,-42.760,8.777
-12.504,-42.760,8.788
-12.489,-42.762,8.801
-12.464,-42.768,8.811
-12.449,-42.772,8.813
-11.561,-41.782,8.591
-10.710,-40.774,8.366
-9.896,-39.746,8.140
-9.119,-38.702,7.912
-8.379,-37.641,7.682
-7.675,-36.565,7.451
-7.007,-35.474,7.219
-6.687,-34.923,7.103

-2.793,-35.449,7.097
-2.768,-35.451,7.092
-2.750,-35.454,7.082
-2.739,-35.456,7.071
-2.733,-35.458,7.063
-2.731,-35.458,7.059
-2.639,-35.489,6.865
-2.455,-35.548,6.478
-2.271,-35.607,6.092
-2.085,-35.665,5.705
-1.900,-35.722,5.319
-1.807,-35.750,5.125
-2.296,-36.959,5.253
-2.824,-38.162,5.381
-3.391,-39.356,5.510
-3.997,-40.542,5.638
-4.642,-41.717,5.766
-5.328,-42.882,5.894
-6.055,-44.035,6.022
-6.433,-44.607,6.086
-6.696,-44.464,6.626
-6.958,-44.319,7.165
-7.218,-44.173,7.705
-7.476,-44.025,8.244
-7.733,-43.876,8.783
-7.734,-43.875,8.785
-7.738,-43.873,8.792
-7.746,-43.870,8.801
-7.761,-43.866,8.811
-7.783,-43.860,8.819
-7.797,-43.857,8.820
-7.006,-42.781,8.596
-6.254,-41.690,8.369
-5.540,-40.583,8.141
-4.864,-39.463,7.911
-4.225,-38.331,7.680
-3.624,-37.186,7.448
-3.061,-36.030,7.214
-2.793,-35.449,7.097

-3.529,-35.382,7.103
-3.557,-35.380,7.097
-3.576,-35.380,7.085
-3.587,-35.380,7.073
-3.592,-35.381,7.063
-3.594,-35.381,7.058
-3.652,-35.399,6.864
-3.767,-35.433,6.477
-3.883,-35.467,6.091
-3.999,-35.501,5.705
-4.116,-35.534,5.318
-4.174,-35.551,5.125
-4.762,-36.723,5.253
-5.390,-37.884,5.381
-6.058,-39.035,5.510
-6.765,-40.173,5.638
-7.513,-41.297,5.766
-8.302,-42.407,5.894
-9.132,-43.501,6.022
-9.563,-44.042,6.086
-9.376,-43.977,6.622
-9.190,-43.912,7.158
-9.004,-43.846,7.694
-8.819,-43.779,8.230
-8.633,-43.711,8.767
-8.633,-43.711,8.769
-8.629,-43.710,8.777
-8.621,-43.709,8.788
-8.605,-43.710,8.801
-8.580,-43.713,8.811
-8.565,-43.715,8.813
-7.769,-42.650,8.591
-7.012,-41.569,8.366
-6.294,-40.474,8.140
-5.614,-39.364,7.912
-4.971,-38.241,7.682
-4.366,-37.106,7.451
-3.799,-35.959,7.219
-3.529,-35.382,7.103

0.396,-35.556,7.097
0.421,-35.557,7.092
0.439,-35.558,7.082
0.450,-35.559,7.071
0.456,-35.560,7.063
0.458,-35.560,7.059
0.553,-35.582,6.865
0.741,-35.625,6.478
0.930,-35.667,6.092
1.120,-35.708,5.705
1.310,-35.748,5.319
1.405,-35.768,5.125
1.026,-37.016,5.253
0.608,-38.261,5.381
0.151,-39.502,5.510
-0.347,-40.737,5.638
-0.884,-41.966,5.766
-1.463,-43.187,5.894
-2.083,-44.401,6.022
-2.409,-45.004,6.086
-2.684,-44.885,6.626
-2.957,-44.764,7.165
-3.229,-44.642,7.705
-3.500,-44.518,8.244
-3.769,-44.392,8.783
-3.770,-44.392,8.785
-3.774,-44.390,8.792
-3.783,-44.388,8.801
-3.798,-44.385,8.811
-3.820,-44.381,8.819
-3.835,-44.380,8.820
-3.143,-43.237,8.596
-2.492,-42.082,8.369
-1.880,-40.917,8.141
-1.307,-39.741,7.911
-0.772,-38.555,7.680
-0.277,-37.361,7.448
0.181,-36.160,7.214
0.396,-35.556,7.097

-0.344,-35.556,7.103
-0.372,-35.557,7.097
-0.390,-35.558,7.085
-0.401,-35.559,7.073
-0.406,-35.560,7.063
-0.408,-35.561,7.058
-0.464,-35.584,6.864
-0.576,-35.628,6.477
-0.688,-35.673,6.091
-0.801,-35.717,5.705
-0.914,-35.760,5.318
-0.970,-35.782,5.125
-1.451,-37.002,5.253
-1.973,-38.215,5.381
-2.534,-39.421,5.510
-3.137,-40.617,5.638
-3.781,-41.804,5.766
-4.467,-42.981,5.894
-5.196,-44.145,6.022
-5.576,-44.722,6.086
-5.396,-44.641,6.622
-5.217,-44.559,7.158
-5.038,-44.476,7.694
-4.859,-44.393,8.230
-4.681,-44.309,8.767
-4.680,-44.308,8.769
-4.676,-44.307,8.777
-4.668,-44.306,8.788
-4.652,-44.305,8.801
-4.627,-44.306,8.811
-4.612,-44.307,8.813
-3.915,-43.175,8.591
-3.258,-42.031,8.366
-2.640,-40.875,8.140
-2.062,-39.708,7.912
-1.523,-38.533,7.682
-1.023,-37.348,7.451
-0.560,-36.155,7.219
-0.344,-35.556,7.103

3.581,-35.378,7.097
3.607,-35.376,7.092
3.625,-35.375,7.082
3.636,-35.375,7.071
3.642,-35.376,7.063
3.644,-35.376,7.059
3.740,-35.389,6.865
3.932,-35.415,6.478
4.124,-35.440,6.092
4.316,-35.464,5.705
4.509,-35.487,5.319
4.606,-35.498,5.125
4.340,-36.775,5.253
4.035,-38.053,5.381
3.691,-39.329,5.510
3.306,-40.604,5.638
2.881,-41.876,5.766
2.414,-43.145,5.894
1.905,-44.409,6.022
1.635,-45.039,6.086
1.351,-44.945,6.626
1.067,-44.849,7.165
0.785,-44.752,7.705
0.505,-44.653,8.244
0.225,-44.552,8.783
0.224,-44.551,8.785
0.220,-44.550,8.792
0.211,-44.548,8.801
0.196,-44.546,8.811
0.173,-44.545,8.819
0.159,-44.545,8.820
0.745,-43.345,8.596
1.291,-42.136,8.369
1.796,-40.920,8.141
2.261,-39.698,7.911
2.687,-38.469,7.680
3.074,-37.236,7.448
3.422,-35.998,7.214
3.581,-35.378,7.097

2.845,-35.444,7.103
2.817,-35.447,7.097
2.799,-35.450,7.085
2.788,-35.452,7.073
2.783,-35.454,7.063
2.781,-35.454,7.058
2.728,-35.482,6.864
2.620,-35.537,6.477
2.512,-35.591,6.091
2.404,-35.645,5.705
2.295,-35.698,5.318
2.241,-35.725,5.125
1.871,-36.983,5.253
1.461,-38.238,5.381
1.009,-39.489,5.510
0.516,-40.735,5.638
-0.019,-41.975,5.766
-0.597,-43.208,5.894
-1.218,-44.433,6.022
-1.545,-45.042,6.086
-1.373,-44.945,6.622
-1.201,-44.847,7.158
-1.030,-44.749,7.694
-0.860,-44.650,8.230
-0.690,-44.550,8.767
-0.689,-44.550,8.769
-0.686,-44.548,8.777
-0.678,-44.546,8.788
-0.662,-44.544,8.801
-0.637,-44.542,8.811
-0.621,-44.542,8.813
-0.029,-43.352,8.591
0.523,-42.153,8.366
1.034,-40.947,8.140
1.505,-39.734,7.912
1.937,-38.514,7.682
2.329,-37.289,7.451
2.683,-36.060,7.219
2.845,-35.444,7.103

6.738,-34.914,7.097
6.763,-34.910,7.092
6.781,-34.908,7.082
6.792,-34.907,7.071
6.798,-34.907,7.063
6.801,-34.907,7.059
6.897,-34.912,6.865
7.091,-34.920,6.478
7.284,-34.928,6.092
7.478,-34.934,5.705
7.672,-34.940,5.319
7.769,-34.942,5.125
7.619,-36.238,5.253
7.430,-37.538,5.381
7.201,-38.840,5.510
6.933,-40.144,5.638
6.623,-41.449,5.766
6.272,-42.754,5.894
5.879,-44.059,6.022
5.665,-44.711,6.086
5.374,-44.643,6.626
5.083,-44.573,7.165
4.794,-44.501,7.705
4.505,-44.428,8.244
4.218,-44.352,8.783
4.217,-44.352,8.785
4.212,-44.351,8.792
4.204,-44.350,8.801
4.189,-44.349,8.811
4.166,-44.350,8.819
4.151,-44.351,8.820
4.628,-43.104,8.596
5.063,-41.851,8.369
5.457,-40.595,8.141
5.810,-39.335,7.911
6.124,-38.074,7.680
6.399,-36.810,7.448
6.635,-35.546,7.214
6.738,-34.914,7.097

6.011,-35.046,7.103
5.983,-35.052,7.097
5.965,-35.056,7.085
5.955,-35.059,7.073
5.950,-35.061,7.063
5.948,-35.062,7.058
5.897,-35.095,6.864
5.795,-35.159,6.477
5.692,-35.222,6.091
5.589,-35.286,5.705
5.486,-35.349,5.318
5.435,-35.380,5.125
5.179,-36.666,5.253
4.883,-37.953,5.381
4.545,-39.240,5.510
4.166,-40.525,5.638
3.744,-41.808,5.766
3.279,-43.087,5.894
2.770,-44.363,6.022
2.499,-44.999,6.086
2.661,-44.887,6.622
2.823,-44.774,7.158
2.985,-44.661,7.694
3.146,-44.547,8.230
3.306,-44.433,8.767
3.307,-44.432,8.769
3.310,-44.430,8.777
3.318,-44.427,8.788
3.333,-44.424,8.801
3.358,-44.420,8.811
3.374,-44.419,8.813
3.857,-43.180,8.591
4.300,-41.937,8.366
4.701,-40.689,8.140
5.061,-39.439,7.912
5.381,-38.185,7.682
5.662,-36.930,7.451
5.904,-35.674,7.219
6.011,-35.046,7.103

9.841,-34.170,7.097
9.865,-34.163,7.092
9.883,-34.159,7.082
9.894,-34.158,7.071
9.900,-34.157,7.063
9.902,-34.157,7.059
9.999,-34.153,6.865
10.192,-34.144,6.478
10.386,-34.134,6.092
10.579,-34.123,5.705
10.773,-34.111,5.319
10.870,-34.105,5.125
10.837,-35.409,5.253
10.765,-36.721,5.381
10.654,-38.038,5.510
10.503,-39.361,5.638
10.312,-40.689,5.766
10.079,-42.020,5.894
9.804,-43.355,6.022
9.651,-44.023,6.086
9.354,-43.981,6.626
9.058,-43.938,7.165
8.764,-43.892,7.705
8.470,-43.845,8.244
8.177,-43.795,8.783
8.175,-43.795,8.785
8.171,-43.795,8.792
8.162,-43.795,8.801
8.147,-43.795,8.811
8.124,-43.798,8.819
8.110,-43.801,8.820
8.473,-42.515,8.596
8.794,-41.229,8.369
9.074,-39.942,8.141
9.313,-38.656,7.911
9.513,-37.371,7.680
9.673,-36.089,7.448
9.794,-34.809,7.214
9.841,-34.170,7.097

9.128,-34.366,7.103
9.101,-34.374,7.097
9.083,-34.380,7.085
9.073,-34.385,7.073
9.069,-34.387,7.063
9.067,-34.388,7.058
9.019,-34.425,6.864
8.923,-34.498,6.477
8.827,-34.570,6.091
8.730,-34.643,5.705
8.633,-34.715,5.318
8.584,-34.751,5.125
8.445,-36.055,5.253
8.265,-37.363,5.381
8.044,-38.674,5.510
7.782,-39.988,5.638
7.477,-41.304,5.766
7.128,-42.620,5.894
6.735,-43.936,6.022
6.522,-44.594,6.086
6.674,-44.468,6.622
6.826,-44.341,7.158
6.976,-44.214,7.694
7.126,-44.086,8.230
7.276,-43.957,8.767
7.277,-43.957,8.769
7.280,-43.955,8.777
7.287,-43.951,8.788
7.302,-43.946,8.801
7.326,-43.940,8.811
7.342,-43.937,8.813
7.713,-42.661,8.591
8.041,-41.383,8.366
8.329,-40.104,8.140
8.576,-38.826,7.912
8.783,-37.549,7.682
8.950,-36.274,7.451
9.078,-35.001,7.219
9.128,-34.366,7.103

12.864,-33.150,7.097
12.888,-33.141,7.092
12.905,-33.136,7.082
12.916,-33.133,7.071
12.922,-33.132,7.063
12.924,-33.132,7.059
13.020,-33.119,6.865
13.212,-33.093,6.478
13.404,-33.066,6.092
13.595,-33.038,5.705
13.787,-33.008,5.319
13.883,-32.993,5.125
13.967,-34.295,5.253
14.013,-35.608,5.381
14.021,-36.930,5.510
13.989,-38.261,5.638
13.918,-39.600,5.766
13.806,-40.947,5.894
13.651,-42.301,6.022
13.558,-42.981,6.086
13.259,-42.966,6.626
12.960,-42.949,7.165
12.663,-42.930,7.705
12.366,-42.909,8.244
12.069,-42.886,8.783
12.068,-42.886,8.785
12.064,-42.886,8.792
12.055,-42.887,8.801
12.040,-42.889,8.811
12.018,-42.894,8.819
12.004,-42.897,8.820
12.250,-41.585,8.596
12.454,-40.275,8.369
12.617,-38.968,8.141
12.741,-37.666,7.911
12.824,-36.368,7.680
12.869,-35.076,7.448
12.875,-33.790,7.214
12.864,-33.150,7.097

12.172,-33.410,7.103
12.146,-33.420,7.097
12.129,-33.428,7.085
12.119,-33.433,7.073
12.115,-33.436,7.063
12.113,-33.437,7.058
12.069,-33.478,6.864
11.980,-33.559,6.477
11.890,-33.640,6.091
11.800,-33.721,5.705
11.710,-33.801,5.318
11.665,-33.841,5.125
11.643,-35.153,5.253
11.581,-36.471,5.381
11.479,-37.797,5.510
11.335,-39.130,5.638
11.149,-40.467,5.766
10.920,-41.810,5.894
10.647,-43.156,6.022
10.493,-43.830,6.086
10.633,-43.690,6.622
10.773,-43.551,7.158
10.912,-43.410,7.694
11.050,-43.269,8.230
11.187,-43.128,8.767
11.188,-43.127,8.769
11.191,-43.125,8.777
11.198,-43.121,8.788
11.212,-43.115,8.801
11.236,-43.107,8.811
11.251,-43.102,8.813
11.506,-41.798,8.591
11.719,-40.495,8.366
11.890,-39.196,8.140
12.022,-37.901,7.912
12.113,-36.611,7.682
12.166,-35.326,7.451
12.179,-34.047,7.219
12.172,-33.410,7.103

15.784,-31.864,7.097
15.807,-31.853,7.092
15.824,-31.846,7.082
15.834,-31.842,7.071
15.840,-31.840,7.063
15.842,-31.840,7.059
15.937,-31.819,6.865
16.125,-31.775,6.478
16.314,-31.731,6.092
16.502,-31.686,5.705
16.691,-31.639,5.319
16.785,-31.616,5.125
16.985,-32.905,5.253
17.149,-34.208,5.381
17.275,-35.524,5.510
17.363,-36.853,5.638
17.412,-38.193,5.766
17.420,-39.545,5.894
17.388,-40.907,6.022
17.356,-41.592,6.086
17.057,-41.604,6.626
16.758,-41.614,7.165
16.460,-41.622,7.705
16.162,-41.628,8.244
15.865,-41.632,8.783
15.864,-41.632,8.785
15.860,-41.632,8.792
15.851,-41.633,8.801
15.836,-41.637,8.811
15.814,-41.644,8.819
15.801,-41.648,8.820
15.928,-40.319,8.596
16.014,-38.996,8.369
16.060,-37.680,8.141
16.066,-36.372,7.911
16.033,-35.072,7.680
15.961,-33.781,7.448
15.852,-32.500,7.214
15.784,-31.864,7.097

15.118,-32.184,7.103
15.093,-32.197,7.097
15.076,-32.206,7.085
15.067,-32.212,7.073
15.063,-32.215,7.063
15.062,-32.216,7.058
15.021,-32.261,6.864
14.939,-32.350,6.477
14.858,-32.439,6.091
14.775,-32.527,5.705
14.693,-32.615,5.318
14.651,-32.659,5.125
14.747,-33.967,5.253
14.804,-35.287,5.381
14.820,-36.616,5.510
14.797,-37.956,5.638
14.731,-39.305,5.766
14.624,-40.662,5.894
14.472,-42.027,6.022
14.380,-42.713,6.086
14.507,-42.561,6.622
14.633,-42.410,7.158
14.759,-42.257,7.694
14.884,-42.105,8.230
15.008,-41.952,8.767
15.009,-41.951,8.769
15.011,-41.948,8.777
15.018,-41.944,8.788
15.032,-41.936,8.801
15.054,-41.926,8.811
15.069,-41.920,8.813
15.206,-40.598,8.591
15.301,-39.282,8.366
15.356,-37.973,8.140
15.371,-36.671,7.912
15.346,-35.378,7.682
15.283,-34.093,7.451
15.182,-32.818,7.219
15.118,-32.184,7.103

18.577,-30.320,7.097
18.599,-30.308,7.092
18.615,-30.299,7.082
18.625,-30.295,7.071
18.630,-30.292,7.063
18.632,-30.292,7.059
18.725,-30.262,6.865
18.909,-30.202,6.478
19.092,-30.141,6.092
19.276,-30.079,5.705
19.460,-30.016,5.319
19.551,-29.984,5.125
19.866,-31.250,5.253
20.146,-32.534,5.381
20.390,-33.833,5.510
20.596,-35.148,5.638
20.765,-36.479,5.766
20.895,-37.824,5.894
20.985,-39.184,6.022
21.014,-39.869,6.086
20.718,-39.908,6.626
20.421,-39.945,7.165
20.125,-39.979,7.705
19.829,-40.012,8.244
19.533,-40.042,8.783
19.532,-40.042,8.785
19.528,-40.043,8.792
19.519,-40.045,8.801
19.505,-40.050,8.811
19.484,-40.058,8.819
19.471,-40.064,8.820
19.478,-38.729,8.596
19.445,-37.404,8.369
19.373,-36.089,8.141
19.261,-34.785,7.911
19.112,-33.494,7.680
18.925,-32.215,7.448
18.702,-30.948,7.214
18.577,-30.320,7.097

17.942,-30.699,7.103
17.918,-30.714,7.097
17.902,-30.725,7.085
17.894,-30.732,7.073
17.890,-30.735,7.063
17.889,-30.736,7.058
17.852,-30.785,6.864
17.779,-30.881,6.477
17.705,-30.976,6.091
17.631,-31.072,5.705
17.557,-31.167,5.318
17.520,-31.215,5.125
17.732,-32.509,5.253
17.907,-33.818,5.381
18.043,-35.140,5.510
18.140,-36.477,5.638
18.195,-37.826,5.766
18.210,-39.188,5.894
18.181,-40.561,6.022
18.151,-41.252,6.086
18.264,-41.090,6.622
18.376,-40.927,7.158
18.487,-40.764,7.694
18.598,-40.601,8.230
18.708,-40.437,8.767
18.709,-40.437,8.769
18.711,-40.434,8.777
18.717,-40.429,8.788
18.730,-40.420,8.801
18.752,-40.408,8.811
18.766,-40.401,8.813
18.784,-39.071,8.591
18.761,-37.752,8.366
18.698,-36.443,8.140
18.596,-35.145,7.912
18.456,-33.860,7.682
18.278,-32.586,7.451
18.063,-31.325,7.219
17.942,-30.699,7.103

21.220,-28.533,7.097
21.241,-28.518,7.092
21.256,-28.509,7.082
21.265,-28.503,7.071
21.270,-28.500,7.063
21.273,-28.499,7.059
21.362,-28.462,6.865
21.540,-28.386,6.478
21.717,-28.308,6.092
21.895,-28.230,5.705
22.072,-28.151,5.319
22.160,-28.111,5.125
22.587,-29.344,5.253
22.981,-30.597,5.381
23.340,-31.869,5.510
23.664,-33.160,5.638
23.952,-34.471,5.766
24.202,-35.799,5.894
24.413,-37.145,6.022
24.504,-37.825,6.086
24.212,-37.890,6.626
23.919,-37.953,7.165
23.627,-38.014,7.705
23.336,-38.073,8.244
23.044,-38.130,8.783
23.043,-38.130,8.785
23.038,-38.131,8.792
23.030,-38.134,8.801
23.016,-38.140,8.811
22.996,-38.151,8.819
22.984,-38.158,8.820
22.871,-36.827,8.596
22.720,-35.510,8.369
22.530,-34.207,8.141
22.302,-32.919,7.911
22.037,-31.646,7.680
21.737,-30.389,7.448
21.401,-29.147,7.214
21.220,-28.533,7.097

20.621,-28.968,7.103
20.599,-28.984,7.097
20.585,-28.996,7.085
20.577,-29.004,7.073
20.573,-29.008,7.063
20.572,-29.009,7.058
20.540,-29.060,6.864
20.476,-29.163,6.477
20.411,-29.264,6.091
20.346,-29.366,5.705
20.280,-29.468,5.318
20.247,-29.519,5.125
20.575,-30.788,5.253
20.866,-32.076,5.381
21.120,-33.382,5.510
21.336,-34.704,5.638
21.513,-36.043,5.766
21.649,-37.398,5.894
21.744,-38.768,6.022
21.775,-39.459,6.086
21.873,-39.287,6.622
21.971,-39.115,7.158
22.067,-38.943,7.694
22.163,-38.771,8.230
22.257,-38.598,8.767
22.258,-38.597,8.769
22.260,-38.594,8.777
22.266,-38.588,8.788
22.278,-38.578,8.801
22.299,-38.564,8.811
22.312,-38.556,8.813
22.211,-37.230,8.591
22.069,-35.918,8.366
21.890,-34.620,8.140
21.672,-33.337,7.912
21.417,-32.069,7.682
21.125,-30.816,7.451
20.798,-29.580,7.219
20.621,-28.968,7.103

23.692,-26.516,7.097
23.711,-26.500,7.092
23.726,-26.489,7.082
23.735,-26.482,7.071
23.740,-26.479,7.063
23.742,-26.478,7.059
23.827,-26.432,6.865
23.997,-26.340,6.478
24.167,-26.248,6.092
24.337,-26.154,5.705
24.506,-26.059,5.319
24.591,-26.011,5.125
25.127,-27.201,5.253
25.631,-28.413,5.381
26.103,-29.649,5.510
26.541,-30.906,5.638
26.945,-32.185,5.766
27.313,-33.485,5.894
27.644,-34.807,6.022
27.796,-35.476,6.086
27.510,-35.567,6.626
27.225,-35.656,7.165
26.940,-35.743,7.705
26.654,-35.828,8.244
26.369,-35.911,8.783
26.368,-35.911,8.785
26.364,-35.912,8.792
26.356,-35.916,8.801
26.343,-35.923,8.811
26.323,-35.936,8.819
26.311,-35.944,8.820
26.080,-34.629,8.596
25.811,-33.330,8.369
25.505,-32.050,8.141
25.163,-30.787,7.911
24.785,-29.543,7.680
24.373,-28.318,7.448
23.927,-27.112,7.214
23.692,-26.516,7.097

23.135,-27.002,7.103
23.114,-27.021,7.097
23.101,-27.034,7.085
23.094,-27.043,7.073
23.091,-27.047,7.063
23.090,-27.048,7.058
23.062,-27.102,6.864
23.007,-27.210,6.477
22.952,-27.317,6.091
22.896,-27.424,5.705
22.840,-27.531,5.318
22.812,-27.585,5.125
23.252,-28.820,5.253
23.658,-30.077,5.381
24.028,-31.354,5.510
24.361,-32.652,5.638
24.657,-33.969,5.766
24.914,-35.307,5.894
25.132,-36.663,6.022
25.225,-37.348,6.086
25.307,-37.168,6.622
25.388,-36.988,7.158
25.469,-36.808,7.694
25.549,-36.628,8.230
25.628,-36.447,8.767
25.628,-36.446,8.769
25.630,-36.443,8.777
25.635,-36.437,8.788
25.646,-36.426,8.801
25.666,-36.410,8.811
25.678,-36.401,8.813
25.459,-35.089,8.591
25.200,-33.795,8.366
24.905,-32.519,8.140
24.573,-31.260,7.912
24.205,-30.020,7.682
23.802,-28.798,7.451
23.366,-27.596,7.219
23.135,-27.002,7.103

25.974,-24.286,7.097
25.991,-24.267,7.092
26.004,-24.255,7.082
26.013,-24.248,7.071
26.018,-24.244,7.063
26.020,-24.243,7.059
26.101,-24.190,6.865
26.262,-24.083,6.478
26.423,-23.976,6.092
26.584,-23.867,5.705
26.744,-23.757,5.319
26.824,-23.702,5.125
27.464,-24.839,5.253
28.075,-26.002,5.381
28.656,-27.189,5.510
29.205,-28.402,5.638
29.722,-29.640,5.766
30.205,-30.902,5.894
30.653,-32.189,6.022
30.864,-32.842,6.086
30.588,-32.958,6.626
30.312,-33.072,7.165
30.035,-33.184,7.705
29.759,-33.294,8.244
29.482,-33.402,8.783
29.481,-33.403,8.785
29.477,-33.405,8.792
29.469,-33.409,8.801
29.457,-33.417,8.811
29.438,-33.431,8.819
29.428,-33.441,8.820
29.079,-32.151,8.596
28.695,-30.883,8.369
28.275,-29.634,8.141
27.821,-28.408,7.911
27.334,-27.202,7.680
26.813,-26.019,7.448
26.261,-24.858,7.214
25.974,-24.286,7.097

25.462,-24.820,7.103
25.443,-24.840,7.097
25.431,-24.855,7.085
25.425,-24.864,7.073
25.422,-24.868,7.063
25.421,-24.870,7.058
25.399,-24.926,6.864
25.354,-25.038,6.477
25.308,-25.150,6.091
25.262,-25.261,5.705
25.216,-25.373,5.318
25.193,-25.429,5.125
25.742,-26.620,5.253
26.258,-27.835,5.381
26.742,-29.074,5.510
27.190,-30.337,5.638
27.603,-31.622,5.766
27.979,-32.931,5.894
28.317,-34.262,6.022
28.471,-34.936,6.086
28.537,-34.750,6.622
28.602,-34.564,7.158
28.666,-34.377,7.694
28.729,-34.190,8.230
28.792,-34.003,8.767
28.792,-34.002,8.769
28.794,-33.999,8.777
28.798,-33.992,8.788
28.808,-33.980,8.801
28.826,-33.963,8.811
28.838,-33.952,8.813
28.501,-32.666,8.591
28.128,-31.400,8.366
27.719,-30.156,8.140
27.276,-28.932,7.912
26.798,-27.729,7.682
26.288,-26.549,7.451
25.746,-25.391,7.219
25.462,-24.820,7.103

28.046,-21.860,7.097
28.062,-21.840,7.092
28.074,-21.826,7.082
28.082,-21.819,7.071
28.086,-21.815,7.063
28.088,-21.813,7.059
28.164,-21.753,6.865
28.315,-21.632,6.478
28.466,-21.511,6.092
28.616,-21.388,5.705
28.766,-21.264,5.319
28.840,-21.202,5.125
29.580,-22.277,5.253
30.293,-23.380,5.381
30.977,-24.511,5.510
31.633,-25.670,5.638
32.259,-26.856,5.766
32.853,-28.070,5.894
33.415,-29.312,6.022
33.683,-29.943,6.086
33.419,-30.084,6.626
33.154,-30.222,7.165
32.889,-30.359,7.705
32.623,-30.493,8.244
32.357,-30.625,8.783
32.356,-30.626,8.785
32.353,-30.628,8.792
32.345,-30.633,8.801
32.334,-30.642,8.811
32.317,-30.658,8.819
32.307,-30.668,8.820
31.844,-29.415,8.596
31.348,-28.186,8.369
30.818,-26.981,8.141
30.256,-25.799,7.911
29.662,-24.643,7.680
29.038,-23.511,7.448
28.384,-22.404,7.214
28.046,-21.860,7.097

27.585,-22.438,7.103
27.568,-22.460,7.097
27.557,-22.475,7.085
27.551,-22.484,7.073
27.549,-22.489,7.063
27.548,-22.491,7.058
27.531,-22.549,6.864
27.496,-22.664,6.477
27.461,-22.780,6.091
27.425,-22.895,5.705
27.389,-23.011,5.318
27.371,-23.068,5.125
28.024,-24.205,5.253
28.648,-25.369,5.381
29.240,-26.560,5.510
29.800,-27.777,5.638
30.326,-29.021,5.766
30.818,-30.291,5.894
31.274,-31.586,6.022
31.488,-32.244,6.086
31.537,-32.052,6.622
31.585,-31.861,7.158
31.632,-31.669,7.694
31.678,-31.477,8.230
31.724,-31.285,8.767
31.724,-31.284,8.769
31.725,-31.281,8.777
31.729,-31.274,8.788
31.738,-31.261,8.801
31.754,-31.242,8.811
31.765,-31.231,8.813
31.315,-29.980,8.591
30.830,-28.753,8.366
30.311,-27.549,8.140
29.759,-26.370,7.912
29.176,-25.216,7.682
28.562,-24.086,7.451
27.918,-22.981,7.219
27.585,-22.438,7.103

29.893,-19.258,7.097
29.907,-19.237,7.092
29.918,-19.222,7.082
29.925,-19.214,7.071
29.928,-19.209,7.063
29.930,-19.207,7.059
30.000,-19.141,6.865
30.140,-19.007,6.478
30.279,-18.872,6.092
30.418,-18.737,5.705
30.556,-18.600,5.319
30.625,-18.532,5.125
31.458,-19.536,5.253
32.267,-20.571,5.381
33.050,-21.636,5.510
33.807,-22.731,5.638
34.536,-23.857,5.766
35.237,-25.012,5.894
35.908,-26.199,6.022
36.232,-26.803,6.086
35.981,-26.967,6.626
35.730,-27.128,7.165
35.478,-27.288,7.705
35.225,-27.446,8.244
34.972,-27.601,8.783
34.971,-27.602,8.785
34.968,-27.605,8.792
34.961,-27.610,8.801
34.950,-27.621,8.811
34.935,-27.638,8.819
34.926,-27.649,8.820
34.353,-26.442,8.596
33.748,-25.263,8.369
33.112,-24.109,8.141
32.447,-22.983,7.911
31.752,-21.885,7.680
31.028,-20.813,7.448
30.278,-19.769,7.214
29.893,-19.258,7.097

29.485,-19.875,7.103
29.470,-19.898,7.097
29.461,-19.915,7.085
29.456,-19.924,7.073
29.454,-19.929,7.063
29.454,-19.931,7.058
29.441,-19.990,6.864
29.417,-20.108,6.477
29.392,-20.227,6.091
29.367,-20.345,5.705
29.341,-20.463,5.318
29.328,-20.522,5.125
30.081,-21.596,5.253
30.807,-22.699,5.381
31.503,-23.832,5.510
32.170,-24.994,5.638
32.806,-26.186,5.766
33.409,-27.406,5.894
33.980,-28.656,6.022
34.252,-29.291,6.086
34.283,-29.096,6.622
34.314,-28.901,7.158
34.344,-28.706,7.694
34.372,-28.511,8.230
34.400,-28.316,8.767
34.401,-28.315,8.769
34.402,-28.311,8.777
34.405,-28.304,8.788
34.413,-28.290,8.801
34.427,-28.270,8.811
34.437,-28.257,8.813
33.876,-27.052,8.591
33.283,-25.873,8.366
32.658,-24.721,8.140
32.004,-23.596,7.912
31.319,-22.499,7.682
30.606,-21.428,7.451
29.865,-20.386,7.219
29.485,-19.875,7.103

31.498,-16.501,7.097
31.511,-16.478,7.092
31.520,-16.463,7.082
31.526,-16.454,7.071
31.530,-16.449,7.063
31.531,-16.447,7.059
31.595,-16.374,6.865
31.723,-16.229,6.478
31.849,-16.082,6.092
31.975,-15.935,5.705
32.100,-15.786,5.319
32.163,-15.712,5.125
33.082,-16.637,5.253
33.981,-17.596,5.381
34.856,-18.586,5.510
35.708,-19.609,5.638
36.536,-20.665,5.766
37.337,-21.753,5.894
38.112,-22.874,6.022
38.489,-23.447,6.086
38.254,-23.633,6.626
38.018,-23.816,7.165
37.781,-23.998,7.705
37.544,-24.178,8.244
37.306,-24.355,8.783
37.305,-24.356,8.785
37.301,-24.359,8.792
37.295,-24.365,8.801
37.285,-24.377,8.811
37.272,-24.395,8.819
37.264,-24.407,8.820
36.585,-23.257,8.596
35.877,-22.136,8.369
35.140,-21.044,8.141
34.376,-19.982,7.911
33.586,-18.950,7.680
32.769,-17.948,7.448
31.928,-16.975,7.214
31.498,-16.501,7.097

31.148,-17.152,7.103
31.135,-17.176,7.097
31.127,-17.194,7.085
31.123,-17.204,7.073
31.122,-17.209,7.063
31.122,-17.210,7.058
31.115,-17.271,6.864
31.101,-17.390,6.477
31.087,-17.510,6.091
31.072,-17.630,5.705
31.057,-17.750,5.318
31.050,-17.810,5.125
31.896,-18.812,5.253
32.717,-19.846,5.381
33.513,-20.912,5.510
34.281,-22.010,5.638
35.021,-23.139,5.766
35.732,-24.301,5.894
36.411,-25.494,6.022
36.740,-26.103,6.086
36.753,-25.906,6.622
36.766,-25.709,7.158
36.778,-25.512,7.694
36.790,-25.315,8.230
36.800,-25.118,8.767
36.800,-25.117,8.769
36.801,-25.114,8.777
36.804,-25.106,8.788
36.810,-25.092,8.801
36.823,-25.070,8.811
36.831,-25.057,8.813
36.165,-23.907,8.591
35.468,-22.786,8.366
34.743,-21.694,8.140
33.990,-20.633,7.912
33.210,-19.601,7.682
32.404,-18.599,7.451
31.573,-17.626,7.219
31.148,-17.152,7.103

32.851,-13.611,7.097
32.861,-13.587,7.092
32.869,-13.571,7.082
32.874,-13.562,7.071
32.877,-13.557,7.063
32.879,-13.555,7.059
32.936,-13.476,6.865
33.050,-13.320,6.478
33.163,-13.163,6.092
33.275,-13.004,5.705
33.386,-12.845,5.319
33.442,-12.766,5.125
34.441,-13.605,5.253
35.421,-14.479,5.381
36.382,-15.387,5.510
37.322,-16.329,5.638
38.241,-17.306,5.766
39.137,-18.319,5.894
40.009,-19.366,6.022
40.436,-19.903,6.086
40.218,-20.109,6.626
40.000,-20.313,7.165
39.780,-20.515,7.705
39.560,-20.715,8.244
39.339,-20.913,8.783
39.338,-20.914,8.785
39.335,-20.917,8.792
39.329,-20.924,8.801
39.320,-20.936,8.811
39.308,-20.956,8.819
39.301,-20.968,8.820
38.522,-19.883,8.596
37.717,-18.831,8.369
36.885,-17.810,8.141
36.029,-16.820,7.911
35.149,-15.863,7.680
34.246,-14.938,7.448
33.321,-14.045,7.214
32.851,-13.611,7.097

32.560,-14.290,7.103
32.549,-14.316,7.097
32.543,-14.334,7.085
32.540,-14.344,7.073
32.539,-14.349,7.063
32.539,-14.351,7.058
32.538,-14.412,6.864
32.535,-14.533,6.477
32.531,-14.653,6.091
32.528,-14.774,5.705
32.524,-14.895,5.318
32.521,-14.955,5.125
33.454,-15.877,5.253
34.365,-16.833,5.381
35.252,-17.824,5.510
36.116,-18.848,5.638
36.954,-19.907,5.766
37.766,-21.000,5.894
38.550,-22.128,6.022
38.931,-22.705,6.086
38.928,-22.507,6.622
38.923,-22.310,7.158
38.917,-22.112,7.694
38.911,-21.915,8.230
38.904,-21.718,8.767
38.904,-21.717,8.769
38.904,-21.714,8.777
38.906,-21.706,8.788
38.911,-21.691,8.801
38.922,-21.668,8.811
38.929,-21.654,8.813
38.162,-20.568,8.591
37.368,-19.515,8.366
36.548,-18.493,8.140
35.703,-17.503,7.912
34.833,-16.545,7.682
33.940,-15.619,7.451
33.025,-14.725,7.219
32.560,-14.290,7.103

33.939,-10.611,7.097
33.947,-10.587,7.092
33.953,-10.570,7.082
33.958,-10.560,7.071
33.960,-10.555,7.063
33.962,-10.553,7.059
34.012,-10.470,6.865
34.111,-10.304,6.478
34.209,-10.137,6.092
34.306,-9.969,5.705
34.403,-9.801,5.319
34.451,-9.716,5.125
35.521,-10.463,5.253
36.576,-11.245,5.381
37.615,-12.064,5.510
38.636,-12.918,5.638
39.639,-13.809,5.766
40.622,-14.737,5.894
41.584,-15.702,6.022
42.057,-16.198,6.086
41.859,-16.423,6.626
41.660,-16.645,7.165
41.459,-16.866,7.705
41.258,-17.085,8.244
41.055,-17.303,8.783
41.054,-17.304,8.785
41.051,-17.307,8.792
41.046,-17.314,8.801
41.039,-17.327,8.811
41.028,-17.348,8.819
41.023,-17.361,8.820
40.150,-16.350,8.596
39.253,-15.374,8.369
38.333,-14.431,8.141
37.392,-13.523,7.911
36.430,-12.649,7.680
35.447,-11.808,7.448
34.446,-11.002,7.214
33.939,-10.611,7.097

33.710,-11.314,7.103
33.702,-11.341,7.097
33.697,-11.359,7.085
33.695,-11.370,7.073
33.694,-11.375,7.063
33.694,-11.377,7.058
33.699,-11.437,6.864
33.706,-11.558,6.477
33.714,-11.678,6.091
33.721,-11.799,5.705
33.728,-11.920,5.318
33.731,-11.980,5.125
34.742,-12.815,5.253
35.735,-13.685,5.381
36.708,-14.592,5.510
37.660,-15.535,5.638
38.590,-16.514,5.766
39.496,-17.530,5.894
40.379,-18.583,6.022
40.810,-19.123,6.086
40.788,-18.927,6.622
40.766,-18.731,7.158
40.743,-18.535,7.694
40.719,-18.339,8.230
40.694,-18.144,8.767
40.694,-18.143,8.769
40.694,-18.139,8.777
40.695,-18.131,8.788
40.699,-18.116,8.801
40.707,-18.092,8.811
40.713,-18.078,8.813
39.852,-17.065,8.591
38.967,-16.086,8.366
38.058,-15.142,8.140
37.128,-14.232,7.912
36.176,-13.356,7.682
35.204,-12.514,7.451
34.213,-11.706,7.219
33.710,-11.314,7.103

34.753,-7.526,7.097
34.759,-7.501,7.092
34.764,-7.484,7.082
34.768,-7.474,7.071
34.770,-7.468,7.063
34.771,-7.466,7.059
34.813,-7.379,6.865
34.897,-7.205,6.478
34.980,-7.030,6.092
35.062,-6.854,5.705
35.143,-6.678,5.319
35.184,-6.589,5.125
36.316,-7.237,5.253
37.437,-7.921,5.381
38.545,-8.643,5.510
39.638,-9.403,5.638
40.717,-10.200,5.766
41.779,-11.036,5.894
42.824,-11.911,6.022
43.340,-12.363,6.086
43.162,-12.604,6.626
42.984,-12.844,7.165
42.804,-13.082,7.705
42.623,-13.318,8.244
42.441,-13.553,8.783
42.440,-13.554,8.785
42.438,-13.558,8.792
42.433,-13.565,8.801
42.427,-13.579,8.811
42.418,-13.600,8.819
42.414,-13.614,8.820
41.454,-12.685,8.596
40.473,-11.793,8.369
39.473,-10.937,8.141
38.453,-10.117,7.911
37.417,-9.332,7.680
36.363,-8.583,7.448
35.294,-7.870,7.214
34.753,-7.526,7.097

34.588,-8.247,7.103
34.582,-8.274,7.097
34.579,-8.293,7.085
34.578,-8.304,7.073
34.578,-8.309,7.063
34.579,-8.311,7.058
34.588,-8.370,6.864
34.607,-8.490,6.477
34.625,-8.609,6.091
34.643,-8.729,5.705
34.660,-8.848,5.318
34.669,-8.908,5.125
35.751,-9.649,5.253
36.818,-10.427,5.381
37.868,-11.243,5.510
38.901,-12.097,5.638
39.915,-12.989,5.766
40.909,-13.919,5.894
41.882,-14.889,6.022
42.360,-15.388,6.086
42.321,-15.195,6.622
42.281,-15.001,7.158
42.240,-14.808,7.694
42.199,-14.615,8.230
42.156,-14.423,8.767
42.156,-14.422,8.769
42.156,-14.418,8.777
42.156,-14.410,8.788
42.159,-14.395,8.801
42.165,-14.370,8.811
42.170,-14.355,8.813
41.221,-13.424,8.591
40.252,-12.529,8.366
39.262,-11.670,8.140
38.254,-10.847,7.912
37.228,-10.059,7.682
36.184,-9.308,7.451
35.124,-8.592,7.219
34.588,-8.247,7.103

35.288,-4.381,7.097
35.291,-4.355,7.092
35.295,-4.338,7.082
35.297,-4.327,7.071
35.299,-4.321,7.063
35.300,-4.319,7.059
35.334,-4.228,6.865
35.402,-4.047,6.478
35.469,-3.866,6.092
35.535,-3.683,5.705
35.600,-3.500,5.319
35.633,-3.409,5.125
36.819,-3.952,5.253
37.996,-4.534,5.381
39.164,-5.153,5.510
40.322,-5.812,5.638
41.467,-6.509,5.766
42.600,-7.247,5.894
43.719,-8.024,6.022
44.273,-8.428,6.086
44.118,-8.685,6.626
43.962,-8.939,7.165
43.804,-9.192,7.705
43.645,-9.444,8.244
43.485,-9.694,8.783
43.484,-9.695,8.785
43.482,-9.699,8.792
43.478,-9.707,8.801
43.473,-9.721,8.811
43.467,-9.743,8.819
43.463,-9.757,8.820
42.424,-8.919,8.596
41.367,-8.118,8.369
40.294,-7.355,8.141
39.206,-6.629,7.911
38.103,-5.941,7.680
36.986,-5.289,7.448
35.857,-4.674,7.214
35.288,-4.381,7.097

35.188,-5.113,7.103
35.185,-5.141,7.097
35.184,-5.160,7.085
35.184,-5.171,7.073
35.184,-5.176,7.063
35.184,-5.178,7.058
35.199,-5.236,6.864
35.229,-5.353,6.477
35.257,-5.471,6.091
35.286,-5.588,5.705
35.314,-5.706,5.318
35.328,-5.765,5.125
36.472,-6.405,5.253
37.604,-7.085,5.381
38.724,-7.803,5.510
39.829,-8.561,5.638
40.918,-9.358,5.766
41.992,-10.196,5.894
43.048,-11.075,6.022
43.569,-11.529,6.086
43.512,-11.340,6.622
43.455,-11.151,7.158
43.397,-10.962,7.694
43.339,-10.774,8.230
43.280,-10.586,8.767
43.279,-10.585,8.769
43.279,-10.581,8.777
43.278,-10.573,8.788
43.280,-10.558,8.801
43.284,-10.533,8.811
43.287,-10.517,8.813
42.259,-9.675,8.591
41.213,-8.870,8.366
40.150,-8.103,8.140
39.072,-7.374,7.912
37.979,-6.682,7.682
36.873,-6.027,7.451
35.753,-5.409,7.219
35.188,-5.113,7.103

35.538,-1.200,7.097
35.540,-1.174,7.092
35.542,-1.157,7.082
35.543,-1.146,7.071
35.544,-1.140,7.063
35.545,-1.137,7.059
35.571,-1.044,6.865
35.623,-0.858,6.478
35.673,-0.671,6.092
35.722,-0.483,5.705
35.771,-0.295,5.319
35.795,-0.201,5.125
37.025,-0.636,5.253
38.250,-1.109,5.381
39.469,-1.622,5.510
40.680,-2.174,5.638
41.884,-2.766,5.766
43.078,-3.399,5.894
44.262,-4.073,6.022
44.851,-4.426,6.086
44.719,-4.695,6.626
44.587,-4.963,7.165
44.452,-5.229,7.705
44.316,-5.494,8.244
44.179,-5.757,8.783
44.178,-5.758,8.785
44.176,-5.762,8.792
44.173,-5.770,8.801
44.170,-5.785,8.811
44.165,-5.808,8.819
44.163,-5.822,8.820
43.053,-5.080,8.596
41.928,-4.377,8.369
40.791,-3.713,8.141
39.642,-3.088,7.911
38.482,-2.501,7.680
37.311,-1.952,7.448
36.132,-1.441,7.214
35.538,-1.200,7.097

35.505,-1.938,7.103
35.504,-1.966,7.097
35.505,-1.985,7.085
35.505,-1.996,7.073
35.506,-2.001,7.063
35.507,-2.003,7.058
35.527,-2.060,6.864
35.567,-2.174,6.477
35.606,-2.288,6.091
35.645,-2.403,5.705
35.683,-2.517,5.318
35.702,-2.575,5.125
36.900,-3.110,5.253
38.088,-3.685,5.381
39.267,-4.300,5.510
40.436,-4.956,5.638
41.593,-5.653,5.766
42.737,-6.391,5.894
43.867,-7.171,6.022
44.427,-7.577,6.086
44.354,-7.394,6.622
44.280,-7.211,7.158
44.205,-7.028,7.694
44.130,-6.846,8.230
44.054,-6.664,8.767
44.054,-6.663,8.769
44.053,-6.659,8.777
44.052,-6.651,8.788
44.052,-6.635,8.801
44.054,-6.611,8.811
44.056,-6.595,8.813
42.956,-5.848,8.591
41.842,-5.140,8.366
40.715,-4.472,8.140
39.576,-3.842,7.912
38.425,-3.250,7.682
37.264,-2.697,7.451
36.094,-2.182,7.219
35.505,-1.938,7.103



==> data/mt_ring_pinion.csv <==
x,y,z
31.413,-14.842,3.002
31.413,-14.782,2.924
31.415,-14.722,2.866
31.418,-14.665,2.825
31.421,-14.614,2.799
31.424,-14.570,2.785
31.427,-14.534,2.779
31.430,-14.504,2.779
31.432,-14.482,2.781
31.433,-14.467,2.784
31.434,-14.458,2.787
31.435,-14.455,2.788
31.450,-14.311,2.831
31.466,-14.155,2.871
31.484,-13.988,2.904
31.501,-13.811,2.932
31.520,-13.625,2.952
31.538,-13.432,2.965
31.558,-13.230,2.970
31.577,-13.023,2.966
31.597,-12.809,2.954
31.617,-12.591,2.933
31.617,-12.591,2.933
30.877,-12.311,1.785
31.608,-12.586,2.919
32.339,-13.045,3.995
33.070,-13.674,4.985
33.801,-14.455,5.864
34.533,-15.368,6.611
35.264,-16.390,7.209
35.996,-17.497,7.644
36.727,-18.661,7.907
37.459,-19.857,7.993
38.191,-21.058,7.899
38.923,-22.237,7.628
39.655,-23.371,7.186
40.387,-24.435,6.581
41.119,-25.406,5.826
41.119,-25.406,5.826
41.140,-25.384,5.507
41.161,-25.348,5.199
41.181,-25.298,4.904
41.201,-25.236,4.621
41.221,-25.163,4.353
41.241,-25.080,4.101
41.259,-24.989,3.865
41.278,-24.891,3.647
41.295,-24.787,3.447
41.312,-24.681,3.266
41.312,-24.679,3.263
41.313,-24.674,3.254
41.315,-24.666,3.239
41.316,-24.656,3.216
41.319,-24.647,3.185
41.321,-24.638,3.143
41.324,-24.634,3.091
41.326,-24.636,3.027
41.329,-24.648,2.951
41.330,-24.672,2.864
41.331,-24.711,2.769
41.331,-24.711,2.769
40.597,-24.192,3.511
39.863,-23.573,4.166
39.129,-22.868,4.721
38.396,-22.092,5.164
37.662,-21.263,5.484
36.929,-20.398,5.675
36.196,-19.518,5.731
35.463,-18.644,5.652
34.731,-17.796,5.439
33.998,-16.996,5.096
33.266,-16.264,4.632
32.534,-15.620,4.058
31.802,-15.081,3.390
31.071,-14.662,2.645
31.413,-14.842,3.002
31.413,-14.842,3.002

30.338,-14.571,2.306
30.337,-14.606,2.392
30.335,-14.629,2.471
30.332,-14.640,2.541
30.329,-14.642,2.601
30.326,-14.639,2.650
30.323,-14.632,2.689
30.321,-14.624,2.718
30.319,-14.616,2.740
30.317,-14.609,2.755
30.317,-14.605,2.764
30.316,-14.603,2.766
30.305,-14.546,2.877
30.292,-14.488,3.007
30.278,-14.432,3.158
30.263,-14.379,3.332
30.246,-14.332,3.529
30.229,-14.294,3.753
30.210,-14.269,4.002
30.190,-14.260,4.280
30.168,-14.271,4.586
30.146,-14.308,4.921
30.146,-14.308,4.921
30.877,-15.133,5.742
31.608,-16.087,6.417
32.339,-17.143,6.926
33.070,-18.272,7.258
33.801,-19.445,7.405
34.533,-20.631,7.364
35.264,-21.802,7.136
35.996,-22.928,6.728
36.727,-23.985,6.148
37.459,-24.946,5.410
38.191,-25.790,4.530
38.923,-26.498,3.528
39.655,-27.054,2.425
40.387,-27.444,1.244
41.119,-27.659,0.009
41.119,-27.659,0.009
41.143,-27.389,0.365
41.166,-27.117,0.674
41.188,-26.848,0.942
41.209,-26.584,1.171
41.229,-26.330,1.364
41.248,-26.086,1.526
41.266,-25.855,1.659
41.283,-25.638,1.767
41.299,-25.436,1.853
41.314,-25.250,1.919
41.314,-25.246,1.920
41.315,-25.236,1.924
41.316,-25.219,1.931
41.318,-25.196,1.942
41.320,-25.168,1.958
41.322,-25.134,1.982
41.324,-25.095,2.015
41.327,-25.052,2.061
41.329,-25.008,2.120
41.330,-24.964,2.193
41.331,-24.924,2.281
41.331,-24.924,2.281
40.597,-24.472,3.059
39.863,-23.915,3.761
39.129,-23.264,4.372
38.395,-22.534,4.877
37.662,-21.741,5.267
36.929,-20.902,5.533
36.196,-20.035,5.668
35.463,-19.163,5.669
34.730,-18.304,5.536
33.997,-17.480,5.271
33.265,-16.712,4.881
32.533,-16.020,4.375
31.801,-15.422,3.766
31.069,-14.934,3.070
30.338,-14.571,2.306
30.338,-14.571,2.306

31.413,-14.061,-1.379
31.413,-14.084,-1.475
31.415,-14.092,-1.558
31.418,-14.088,-1.628
31.421,-14.077,-1.684
31.424,-14.061,-1.727
31.427,-14.043,-1.759
31.430,-14.025,-1.782
31.432,-14.009,-1.798
31.433,-13.997,-1.808
31.434,-13.989,-1.813
31.435,-13.987,-1.815
31.450,-13.863,-1.901
31.466,-13.735,-1.998
31.484,-13.604,-2.108
31.501,-13.473,-2.229
31.520,-13.341,-2.361
31.538,-13.210,-2.505
31.558,-13.081,-2.659
31.577,-12.954,-2.824
31.597,-12.831,-2.998
31.617,-12.711,-3.182
31.617,-12.711,-3.182
30.877,-13.434,-4.116
31.608,-12.719,-3.194
32.339,-12.164,-2.165
33.070,-11.782,-1.056
33.801,-11.582,0.103
34.533,-11.567,1.282
35.264,-11.737,2.454
35.996,-12.086,3.591
36.727,-12.606,4.665
37.459,-13.285,5.653
38.191,-14.107,6.534
38.923,-15.054,7.287
39.655,-16.107,7.898
40.387,-17.243,8.352
41.119,-18.440,8.641
41.119,-18.440,8.641
41.140,-18.675,8.425
41.161,-18.893,8.204
41.181,-19.093,7.981
41.201,-19.275,7.757
41.221,-19.439,7.533
41.241,-19.585,7.310
41.259,-19.712,7.092
41.278,-19.822,6.879
41.295,-19.913,6.674
41.312,-19.988,6.478
41.312,-19.990,6.475
41.313,-19.993,6.465
41.315,-20.000,6.449
41.316,-20.012,6.428
41.319,-20.031,6.400
41.321,-20.058,6.368
41.324,-20.096,6.332
41.326,-20.148,6.294
41.329,-20.214,6.255
41.330,-20.297,6.220
41.331,-20.396,6.192
41.331,-20.396,6.192
40.597,-19.492,6.248
39.863,-18.594,6.173
39.129,-17.721,5.968
38.396,-16.891,5.637
37.662,-16.123,5.188
36.929,-15.435,4.631
36.196,-14.842,3.978
35.463,-14.359,3.245
34.731,-13.997,2.450
33.998,-13.767,1.610
33.266,-13.673,0.749
32.534,-13.720,-0.112
31.802,-13.906,-0.950
31.071,-14.227,-1.742
31.413,-14.061,-1.379
31.413,-14.061,-1.379

30.338,-14.436,-2.025
30.337,-14.391,-1.944
30.335,-14.343,-1.877
30.332,-14.295,-1.825
30.329,-14.250,-1.785
30.326,-14.210,-1.757
30.323,-14.175,-1.738
30.321,-14.146,-1.726
30.319,-14.124,-1.719
30.317,-14.108,-1.715
30.317,-14.099,-1.713
30.316,-14.096,-1.713
30.305,-13.974,-1.688
30.292,-13.836,-1.652
30.278,-13.683,-1.602
30.263,-13.514,-1.535
30.246,-13.330,-1.449
30.229,-13.132,-1.339
30.210,-12.921,-1.203
30.190,-12.699,-1.037
30.168,-12.466,-0.838
30.146,-12.228,-0.600
30.146,-12.228,-0.600
30.877,-12.100,0.557
31.608,-12.167,1.724
32.339,-12.427,2.867
33.070,-12.872,3.957
33.801,-13.488,4.965
34.533,-14.259,5.867
35.264,-15.167,6.640
35.996,-16.189,7.266
36.727,-17.301,7.730
37.459,-18.478,8.022
38.191,-19.692,8.133
38.923,-20.917,8.062
39.655,-22.126,7.809
40.387,-23.292,7.377
41.119,-24.392,6.776
41.119,-24.392,6.776
41.143,-23.945,6.786
41.166,-23.534,6.767
41.188,-23.157,6.723
41.209,-22.814,6.660
41.229,-22.503,6.581
41.248,-22.225,6.491
41.266,-21.977,6.394
41.283,-21.757,6.291
41.299,-21.564,6.187
41.314,-21.396,6.083
41.314,-21.393,6.081
41.315,-21.384,6.075
41.316,-21.368,6.066
41.318,-21.345,6.055
41.320,-21.314,6.043
41.322,-21.275,6.031
41.324,-21.224,6.022
41.327,-21.162,6.017
41.329,-21.089,6.018
41.330,-21.004,6.030
41.331,-20.910,6.053
41.331,-20.910,6.053
40.597,-20.020,6.186
39.863,-19.124,6.188
39.129,-18.241,6.060
38.395,-17.390,5.804
37.662,-16.591,5.427
36.929,-15.860,4.937
36.196,-15.214,4.344
35.463,-14.669,3.662
34.730,-14.238,2.907
33.997,-13.931,2.098
33.265,-13.758,1.255
32.533,-13.722,0.398
31.801,-13.825,-0.450
31.069,-14.065,-1.265
30.338,-14.436,-2.025
30.338,-14.436,-2.025

31.413,-16.999,-4.721
31.413,-17.088,-4.763
31.415,-17.158,-4.809
31.418,-17.210,-4.855
31.421,-17.247,-4.899
31.424,-17.271,-4.938
31.427,-17.285,-4.973
31.430,-17.291,-5.001
31.432,-17.294,-5.023
31.433,-17.294,-5.039
31.434,-17.294,-5.048
31.435,-17.293,-5.051
31.450,-17.283,-5.202
31.466,-17.280,-5.363
31.484,-17.284,-5.533
31.501,-17.296,-5.711
31.520,-17.318,-5.897
31.538,-17.348,-6.089
31.558,-17.388,-6.286
31.577,-17.438,-6.488
31.597,-17.498,-6.693
31.617,-17.567,-6.901
31.617,-17.567,-6.901
30.877,-18.748,-6.918
31.608,-17.581,-6.902
32.339,-16.430,-6.694
33.070,-15.326,-6.302
33.801,-14.295,-5.736
34.533,-13.363,-5.012
35.264,-12.553,-4.148
35.996,-11.882,-3.167
36.727,-11.366,-2.090
37.459,-11.017,-0.943
38.191,-10.841,0.248
38.923,-10.843,1.459
39.655,-11.022,2.662
40.387,-11.375,3.834
41.119,-11.895,4.949
41.119,-11.895,4.949
41.140,-12.210,4.999
41.161,-12.519,5.031
41.181,-12.818,5.049
41.201,-13.107,5.051
41.221,-13.385,5.040
41.241,-13.649,5.015
41.259,-13.899,4.979
41.278,-14.134,4.932
41.295,-14.352,4.875
41.312,-14.551,4.812
41.312,-14.555,4.811
41.313,-14.565,4.808
41.315,-14.581,4.803
41.316,-14.606,4.799
41.319,-14.639,4.796
41.321,-14.681,4.797
41.324,-14.733,4.805
41.326,-14.795,4.821
41.329,-14.867,4.850
41.330,-14.946,4.892
41.331,-15.030,4.952
41.331,-15.030,4.952
40.597,-14.422,4.281
39.863,-13.921,3.532
39.129,-13.536,2.721
38.396,-13.278,1.866
37.662,-13.150,0.986
36.929,-13.156,0.100
36.196,-13.297,-0.770
35.463,-13.569,-1.605
34.731,-13.966,-2.384
33.998,-14.478,-3.088
33.266,-15.093,-3.698
32.534,-15.796,-4.198
31.802,-16.567,-4.575
31.071,-17.387,-4.818
31.413,-16.999,-4.721
31.413,-16.999,-4.721

30.338,-17.738,-4.831
30.337,-17.646,-4.816
30.335,-17.564,-4.812
30.332,-17.493,-4.816
30.329,-17.434,-4.827
30.326,-17.387,-4.841
30.323,-17.351,-4.856
30.321,-17.323,-4.871
30.319,-17.304,-4.884
30.317,-17.291,-4.894
30.317,-17.284,-4.900
30.316,-17.281,-4.902
30.305,-17.186,-4.982
30.292,-17.072,-5.068
30.278,-16.937,-5.156
30.263,-16.780,-5.246
30.246,-16.598,-5.336
30.229,-16.389,-5.423
30.210,-16.151,-5.503
30.190,-15.882,-5.574
30.168,-15.581,-5.630
30.146,-15.247,-5.669
30.146,-15.247,-5.669
30.877,-14.262,-5.047
31.608,-13.392,-4.267
32.339,-12.661,-3.351
33.070,-12.086,-2.325
33.801,-11.681,-1.214
34.533,-11.458,-0.049
35.264,-11.419,1.143
35.996,-11.567,2.333
36.727,-11.897,3.492
37.459,-12.403,4.593
38.191,-13.072,5.612
38.923,-13.892,6.525
39.655,-14.844,7.312
40.387,-15.909,7.956
41.119,-17.064,8.440
41.119,-17.064,8.440
41.143,-16.778,8.097
41.166,-16.536,7.764
41.188,-16.336,7.441
41.209,-16.171,7.134
41.229,-16.039,6.842
41.248,-15.936,6.569
41.266,-15.857,6.314
41.283,-15.800,6.078
41.299,-15.761,5.862
41.314,-15.738,5.666
41.314,-15.738,5.662
41.315,-15.736,5.651
41.316,-15.734,5.633
41.318,-15.728,5.609
41.320,-15.719,5.577
41.322,-15.703,5.539
41.324,-15.679,5.493
41.327,-15.644,5.442
41.329,-15.597,5.385
41.330,-15.535,5.326
41.331,-15.458,5.268
41.331,-15.458,5.268
40.597,-14.800,4.654
39.863,-14.239,3.955
39.129,-13.789,3.185
38.395,-13.458,2.361
37.662,-13.255,1.500
36.929,-13.182,0.623
36.196,-13.244,-0.252
35.463,-13.437,-1.103
34.730,-13.758,-1.910
33.997,-14.199,-2.654
33.265,-14.751,-3.316
32.533,-15.398,-3.879
31.801,-16.125,-4.327
31.069,-16.912,-4.647
30.338,-17.738,-4.831
30.338,-17.738,-4.831

31.413,-21.444,-4.509
31.413,-21.532,-4.465
31.415,-21.611,-4.439
31.418,-21.680,-4.426
31.421,-21.737,-4.425
31.424,-21.783,-4.431
31.427,-21.818,-4.442
31.430,-21.845,-4.454
31.432,-21.864,-4.466
31.433,-21.876,-4.475
31.434,-21.883,-4.482
31.435,-21.885,-4.484
31.450,-21.996,-4.586
31.466,-22.120,-4.689
31.484,-22.256,-4.791
31.501,-22.403,-4.893
31.520,-22.561,-4.992
31.538,-22.731,-5.088
31.558,-22.910,-5.179
31.577,-23.098,-5.266
31.597,-23.296,-5.348
31.617,-23.502,-5.423
31.617,-23.502,-5.423
30.877,-24.252,-4.510
31.608,-23.512,-5.413
32.339,-22.632,-6.183
33.070,-21.636,-6.802
33.801,-20.551,-7.255
34.533,-19.404,-7.532
35.264,-18.223,-7.627
35.996,-17.038,-7.540
36.727,-15.875,-7.272
37.459,-14.760,-6.830
38.191,-13.719,-6.224
38.923,-12.773,-5.468
39.655,-11.944,-4.578
40.387,-11.248,-3.571
41.119,-10.700,-2.469
41.119,-10.700,-2.469
41.140,-10.859,-2.192
41.161,-11.025,-1.930
41.181,-11.198,-1.685
41.201,-11.376,-1.458
41.221,-11.559,-1.248
41.241,-11.743,-1.057
41.259,-11.927,-0.884
41.278,-12.110,-0.730
41.295,-12.290,-0.595
41.312,-12.464,-0.478
41.312,-12.467,-0.476
41.313,-12.476,-0.470
41.315,-12.490,-0.460
41.316,-12.508,-0.443
41.319,-12.531,-0.419
41.321,-12.556,-0.386
41.324,-12.583,-0.341
41.326,-12.609,-0.282
41.329,-12.631,-0.208
41.330,-12.647,-0.119
41.331,-12.653,-0.017
41.331,-12.653,-0.017
40.597,-12.799,-0.910
39.863,-13.072,-1.769
39.129,-13.466,-2.575
38.396,-13.973,-3.311
37.662,-14.582,-3.959
36.929,-15.278,-4.506
36.196,-16.047,-4.939
35.463,-16.869,-5.247
34.731,-17.725,-5.422
33.998,-18.594,-5.460
33.266,-19.455,-5.360
32.534,-20.284,-5.123
31.802,-21.060,-4.755
31.071,-21.761,-4.265
31.413,-21.444,-4.509
31.413,-21.444,-4.509

30.338,-21.990,-3.999
30.337,-21.921,-4.061
30.335,-21.866,-4.123
30.332,-21.826,-4.181
30.329,-21.798,-4.234
30.326,-21.779,-4.279
30.323,-21.769,-4.317
30.321,-21.763,-4.348
30.319,-21.761,-4.371
30.317,-21.761,-4.387
30.317,-21.761,-4.397
30.316,-21.761,-4.400
30.305,-21.764,-4.525
30.292,-21.760,-4.667
30.278,-21.745,-4.827
30.263,-21.718,-5.007
30.246,-21.674,-5.205
30.229,-21.611,-5.423
30.210,-21.526,-5.659
30.190,-21.414,-5.913
30.168,-21.271,-6.183
30.146,-21.092,-6.469
30.146,-21.092,-6.469
30.877,-19.992,-6.851
31.608,-18.840,-7.045
32.339,-17.668,-7.046
33.070,-16.506,-6.855
33.801,-15.386,-6.479
34.533,-14.335,-5.927
35.264,-13.379,-5.214
35.996,-12.542,-4.357
36.727,-11.842,-3.376
37.459,-11.296,-2.294
38.191,-10.917,-1.135
38.923,-10.713,0.075
39.655,-10.692,1.310
40.387,-10.853,2.543
41.119,-11.194,3.749
41.119,-11.194,3.749
41.143,-11.284,3.311
41.166,-11.394,2.914
41.188,-11.521,2.557
41.209,-11.659,2.236
41.229,-11.804,1.951
41.248,-11.954,1.700
41.266,-12.104,1.479
41.283,-12.253,1.288
41.299,-12.398,1.123
41.314,-12.536,0.982
41.314,-12.539,0.980
41.315,-12.547,0.972
41.316,-12.559,0.959
41.318,-12.575,0.939
41.320,-12.594,0.912
41.322,-12.614,0.876
41.324,-12.634,0.829
41.327,-12.653,0.769
41.329,-12.668,0.697
41.330,-12.675,0.612
41.331,-12.673,0.515
41.331,-12.673,0.515
40.597,-12.742,-0.382
39.863,-12.940,-1.256
39.129,-13.261,-2.088
38.395,-13.699,-2.861
37.662,-14.245,-3.557
36.929,-14.886,-4.160
36.196,-15.608,-4.658
35.463,-16.394,-5.037
34.730,-17.225,-5.290
33.997,-18.082,-5.408
33.265,-18.943,-5.390
32.533,-19.787,-5.235
31.801,-20.590,-4.946
31.069,-21.332,-4.530
30.338,-21.990,-3.999
30.338,-21.990,-3.999

31.413,-24.048,-0.901
31.413,-24.069,-0.805
31.415,-24.098,-0.726
31.418,-24.131,-0.665
31.421,-24.166,-0.619
31.424,-24.199,-0.587
31.427,-24.230,-0.566
31.430,-24.256,-0.553
31.432,-24.277,-0.546
31.433,-24.292,-0.542
31.434,-24.301,-0.540
31.435,-24.304,-0.540
31.450,-24.453,-0.516
31.466,-24.611,-0.484
31.484,-24.776,-0.442
31.501,-24.947,-0.390
31.520,-25.123,-0.328
31.538,-25.304,-0.255
31.558,-25.487,-0.172
31.577,-25.673,-0.079
31.597,-25.859,0.025
31.617,-26.047,0.138
31.617,-26.047,0.138
30.877,-25.801,1.294
31.608,-26.045,0.153
32.339,-26.098,-1.015
33.070,-25.961,-2.180
33.801,-25.639,-3.311
34.533,-25.140,-4.380
35.264,-24.479,-5.363
35.996,-23.671,-6.235
36.727,-22.737,-6.977
37.459,-21.696,-7.573
38.191,-20.574,-8.010
38.923,-19.393,-8.278
39.655,-18.180,-8.371
40.387,-16.959,-8.287
41.119,-15.756,-8.029
41.119,-15.756,-8.029
41.140,-15.638,-7.732
41.161,-15.537,-7.439
41.181,-15.453,-7.151
41.201,-15.387,-6.869
41.221,-15.336,-6.596
41.241,-15.301,-6.333
41.259,-15.281,-6.081
41.278,-15.275,-5.842
41.295,-15.281,-5.617
41.312,-15.299,-5.408
41.312,-15.299,-5.404
41.313,-15.300,-5.394
41.315,-15.300,-5.377
41.316,-15.299,-5.352
41.319,-15.294,-5.319
41.321,-15.284,-5.278
41.324,-15.265,-5.229
41.326,-15.235,-5.172
41.329,-15.192,-5.109
41.330,-15.132,-5.041
41.331,-15.056,-4.973
41.331,-15.056,-4.973
40.597,-15.845,-5.416
39.863,-16.687,-5.738
39.129,-17.563,-5.932
38.396,-18.454,-5.994
37.662,-19.341,-5.923
36.929,-20.203,-5.719
36.196,-21.020,-5.388
35.463,-21.773,-4.938
34.731,-22.444,-4.378
33.998,-23.016,-3.722
33.266,-23.474,-2.986
32.534,-23.806,-2.190
31.802,-24.002,-1.354
31.071,-24.056,-0.501
31.413,-24.048,-0.901
31.413,-24.048,-0.901

30.338,-23.991,-0.156
30.337,-23.996,-0.249
30.335,-24.011,-0.330
30.332,-24.031,-0.397
30.329,-24.054,-0.452
30.326,-24.079,-0.495
30.323,-24.102,-0.527
30.321,-24.122,-0.551
30.319,-24.139,-0.567
30.317,-24.151,-0.577
30.317,-24.159,-0.583
30.316,-24.162,-0.585
30.305,-24.261,-0.660
30.292,-24.370,-0.752
30.278,-24.486,-0.863
30.263,-24.609,-0.997
30.246,-24.737,-1.155
30.229,-24.868,-1.339
30.210,-24.999,-1.553
30.190,-25.128,-1.799
30.168,-25.250,-2.080
30.146,-25.362,-2.398
30.146,-25.362,-2.398
30.877,-24.975,-3.496
31.608,-24.408,-4.517
32.339,-23.678,-5.435
33.070,-22.805,-6.224
33.801,-21.812,-6.865
34.533,-20.726,-7.343
35.264,-19.572,-7.645
35.996,-18.380,-7.766
36.727,-17.176,-7.702
37.459,-15.990,-7.454
38.191,-14.848,-7.028
38.923,-13.775,-6.432
39.655,-12.796,-5.679
40.387,-11.932,-4.784
41.119,-11.202,-3.765
41.119,-11.202,-3.765
41.143,-11.600,-3.968
41.166,-11.979,-4.129
41.188,-12.338,-4.254
41.209,-12.675,-4.345
41.229,-12.988,-4.409
41.248,-13.278,-4.449
41.266,-13.544,-4.469
41.283,-13.786,-4.472
41.299,-14.005,-4.462
41.314,-14.202,-4.441
41.314,-14.206,-4.440
41.315,-14.217,-4.439
41.316,-14.235,-4.438
41.318,-14.260,-4.438
41.320,-14.293,-4.440
41.322,-14.334,-4.447
41.324,-14.383,-4.460
41.327,-14.441,-4.483
41.329,-14.507,-4.516
41.330,-14.578,-4.563
41.331,-14.653,-4.625
41.331,-14.653,-4.625
40.597,-15.397,-5.131
39.863,-16.204,-5.521
39.129,-17.055,-5.789
38.395,-17.932,-5.928
37.662,-18.816,-5.935
36.929,-19.687,-5.810
36.196,-20.526,-5.556
35.463,-21.313,-5.178
34.730,-22.029,-4.686
33.997,-22.656,-4.090
33.265,-23.179,-3.405
32.533,-23.583,-2.649
31.801,-23.858,-1.840
31.069,-23.995,-1.002
30.338,-23.991,-0.156
30.338,-23.991,-0.156

31.413,-22.852,3.386
31.413,-22.790,3.462
31.415,-22.746,3.533
31.418,-22.719,3.598
31.421,-22.705,3.653
31.424,-22.701,3.699
31.427,-22.703,3.736
31.430,-22.709,3.765
31.432,-22.717,3.785
31.433,-22.723,3.800
31.434,-22.728,3.808
31.435,-22.729,3.811
31.450,-22.804,3.942
31.466,-22.877,4.085
31.484,-22.947,4.240
31.501,-23.013,4.406
31.520,-23.074,4.583
31.538,-23.130,4.769
31.558,-23.179,4.964
31.577,-23.222,5.167
31.597,-23.258,5.378
31.617,-23.285,5.596
31.617,-23.285,5.596
30.877,-22.229,6.124
31.608,-23.273,5.603
32.339,-24.220,4.917
33.070,-25.045,4.083
33.801,-25.728,3.126
34.533,-26.253,2.069
35.264,-26.609,0.940
35.996,-26.787,-0.235
36.727,-26.785,-1.429
37.459,-26.602,-2.614
38.191,-26.243,-3.764
38.923,-25.717,-4.854
39.655,-25.033,-5.861
40.387,-24.207,-6.763
41.119,-23.254,-7.542
41.119,-23.254,-7.542
41.140,-22.948,-7.449
41.161,-22.656,-7.345
41.181,-22.379,-7.231
41.201,-22.118,-7.108
41.221,-21.873,-6.977
41.241,-21.645,-6.840
41.259,-21.435,-6.699
41.278,-21.245,-6.554
41.295,-21.073,-6.409
41.312,-20.920,-6.266
41.312,-20.918,-6.263
41.313,-20.910,-6.256
41.315,-20.897,-6.245
41.316,-20.877,-6.230
41.319,-20.848,-6.214
41.321,-20.810,-6.196
41.324,-20.760,-6.180
41.326,-20.697,-6.168
41.329,-20.620,-6.163
41.330,-20.530,-6.167
41.331,-20.429,-6.184
41.331,-20.429,-6.184
40.597,-21.267,-5.843
39.863,-22.044,-5.386
39.129,-22.742,-4.822
38.396,-23.346,-4.164
37.662,-23.843,-3.426
36.929,-24.221,-2.626
36.196,-24.472,-1.780
35.463,-24.590,-0.910
34.731,-24.570,-0.036
33.998,-24.414,0.820
33.266,-24.124,1.636
32.534,-23.708,2.392
31.802,-23.177,3.066
31.071,-22.544,3.640
31.413,-22.852,3.386
31.413,-22.852,3.386

30.338,-22.233,3.805
30.337,-22.309,3.751
30.335,-22.382,3.712
30.332,-22.448,3.686
30.329,-22.505,3.670
30.326,-22.553,3.662
30.323,-22.593,3.660
30.321,-22.624,3.661
30.319,-22.647,3.664
30.317,-22.663,3.668
30.317,-22.672,3.670
30.316,-22.675,3.671
30.305,-22.796,3.702
30.292,-22.936,3.729
30.278,-23.096,3.751
30.263,-23.277,3.764
30.246,-23.480,3.765
30.229,-23.706,3.753
30.210,-23.955,3.722
30.190,-24.227,3.669
30.168,-24.523,3.590
30.146,-24.841,3.479
30.146,-24.841,3.479
30.877,-25.459,2.492
31.608,-25.904,1.412
32.339,-26.166,0.269
33.070,-26.238,-0.906
33.801,-26.121,-2.081
34.533,-25.817,-3.229
35.264,-25.334,-4.319
35.996,-24.685,-5.327
36.727,-23.884,-6.228
37.459,-22.951,-7.001
38.191,-21.906,-7.628
38.923,-20.771,-8.095
39.655,-19.572,-8.392
40.387,-18.334,-8.509
41.119,-17.082,-8.444
41.119,-17.082,-8.444
41.143,-17.489,-8.260
41.166,-17.851,-8.064
41.188,-18.172,-7.861
41.209,-18.454,-7.655
41.229,-18.699,-7.449
41.248,-18.911,-7.248
41.266,-19.092,-7.052
41.283,-19.246,-6.865
41.299,-19.374,-6.687
41.314,-19.480,-6.520
41.314,-19.482,-6.517
41.315,-19.488,-6.508
41.316,-19.499,-6.493
41.318,-19.514,-6.473
41.320,-19.537,-6.449
41.322,-19.567,-6.421
41.324,-19.609,-6.390
41.327,-19.662,-6.359
41.329,-19.730,-6.329
41.330,-19.811,-6.302
41.331,-19.906,-6.283
41.331,-19.906,-6.283
40.597,-20.765,-6.016
39.863,-21.573,-5.629
39.129,-22.313,-5.130
38.395,-22.969,-4.531
37.662,-23.525,-3.844
36.929,-23.971,-3.085
36.196,-24.296,-2.271
35.463,-24.491,-1.420
34.730,-24.552,-0.553
33.997,-24.477,0.309
33.265,-24.267,1.144
32.533,-23.928,1.932
31.801,-23.468,2.651
31.069,-22.898,3.281
30.338,-22.233,3.805
30.338,-22.233,3.805

31.413,-18.755,5.122
31.413,-18.656,5.121
31.415,-18.573,5.132
31.418,-18.506,5.151
31.421,-18.454,5.174
31.424,-18.415,5.200
31.427,-18.388,5.225
31.430,-18.369,5.247
31.432,-18.358,5.266
31.433,-18.351,5.280
31.434,-18.347,5.289
31.435,-18.346,5.291
31.450,-18.290,5.432
31.466,-18.223,5.578
31.484,-18.146,5.729
31.501,-18.057,5.885
31.520,-17.957,6.043
31.538,-17.846,6.202
31.558,-17.725,6.363
31.577,-17.592,6.523
31.597,-17.450,6.682
31.617,-17.297,6.839
31.617,-17.297,6.839
30.877,-16.225,6.342
31.608,-17.283,6.834
32.339,-18.410,7.146
33.070,-19.576,7.272
33.801,-20.751,7.209
34.533,-21.904,6.961
35.264,-23.009,6.535
35.996,-24.039,5.942
36.727,-24.971,5.195
37.459,-25.783,4.314
38.191,-26.459,3.316
38.923,-26.983,2.225
39.655,-27.344,1.063
40.387,-27.534,-0.146
41.119,-27.549,-1.376
41.119,-27.549,-1.376
41.140,-27.286,-1.558
41.161,-27.023,-1.721
41.181,-26.760,-1.867
41.201,-26.501,-1.994
41.221,-26.246,-2.104
41.241,-25.997,-2.197
41.259,-25.756,-2.272
41.278,-25.524,-2.332
41.295,-25.303,-2.376
41.312,-25.096,-2.405
41.312,-25.092,-2.406
41.313,-25.082,-2.407
41.315,-25.065,-2.411
41.316,-25.041,-2.417
41.319,-25.010,-2.429
41.321,-24.973,-2.448
41.324,-24.929,-2.477
41.326,-24.880,-2.519
41.329,-24.828,-2.576
41.330,-24.775,-2.649
41.331,-24.726,-2.739
41.331,-24.726,-2.739
40.597,-24.982,-1.870
39.863,-25.109,-0.978
39.129,-25.103,-0.081
38.396,-24.965,0.802
37.662,-24.698,1.650
36.929,-24.308,2.445
36.196,-23.804,3.168
35.463,-23.197,3.803
34.731,-22.501,4.332
33.998,-21.735,4.744
33.266,-20.916,5.027
32.534,-20.066,5.173
31.802,-19.207,5.178
31.071,-18.363,5.041
31.413,-18.755,5.122
31.413,-18.755,5.122

30.338,-18.041,4.900
30.337,-18.131,4.926
30.335,-18.206,4.958
30.332,-18.268,4.993
30.329,-18.316,5.028
30.326,-18.353,5.061
30.323,-18.379,5.091
30.321,-18.397,5.116
30.319,-18.409,5.136
30.317,-18.416,5.151
30.317,-18.420,5.159
30.316,-18.421,5.162
30.305,-18.472,5.276
30.292,-18.538,5.402
30.278,-18.621,5.541
30.263,-18.724,5.690
30.246,-18.849,5.850
30.229,-19.000,6.019
30.210,-19.179,6.194
30.190,-19.391,6.374
30.168,-19.637,6.556
30.146,-19.922,6.736
30.146,-19.922,6.736
30.877,-21.079,6.603
31.608,-22.201,6.278
32.339,-23.257,5.770
33.070,-24.221,5.094
33.801,-25.067,4.269
34.533,-25.774,3.316
35.264,-26.326,2.259
35.996,-26.709,1.123
36.727,-26.914,-0.064
37.459,-26.937,-1.276
38.191,-26.776,-2.484
38.923,-26.433,-3.663
39.655,-25.917,-4.785
40.387,-25.237,-5.826
41.119,-24.406,-6.764
41.119,-24.406,-6.764
41.143,-24.515,-6.331
41.166,-24.588,-5.926
41.188,-24.629,-5.548
41.209,-24.644,-5.200
41.229,-24.636,-4.880
41.248,-24.611,-4.589
41.266,-24.571,-4.325
41.283,-24.520,-4.088
41.299,-24.461,-3.877
41.314,-24.397,-3.690
41.314,-24.396,-3.686
41.315,-24.392,-3.676
41.316,-24.387,-3.658
41.318,-24.381,-3.634
41.320,-24.376,-3.601
41.322,-24.374,-3.560
41.324,-24.376,-3.508
41.327,-24.385,-3.447
41.329,-24.403,-3.375
41.330,-24.433,-3.295
41.331,-24.477,-3.209
41.331,-24.477,-3.209
40.597,-24.804,-2.371
39.863,-25.005,-1.498
39.129,-25.077,-0.609
38.395,-25.017,0.278
37.662,-24.827,1.141
36.929,-24.512,1.963
36.196,-24.077,2.724
35.463,-23.534,3.407
34.730,-22.894,3.996
33.997,-22.174,4.475
33.265,-21.390,4.832
32.533,-20.562,5.058
31.801,-19.713,5.146
31.069,-18.865,5.093
30.338,-18.041,4.900
30.338,-18.041,4.900



==> data/mt_surf_g0.csv <==
x,y,z
32.8507,-13.6106,7.0966
32.8561,-13.5981,7.0952
32.8610,-13.5873,7.0918
32.8653,-13.5784,7.0871
32.8690,-13.5712,7.0817
32.8720,-13.5657,7.0763
32.8743,-13.5615,7.0711
32.8761,-13.5586,7.0666
32.8774,-13.5565,7.0629
32.8783,-13.5552,7.0602
32.8788,-13.5545,7.0585
32.8790,-13.5543,7.0580
32.9361,-13.4764,6.8648
32.9930,-13.3982,6.6715
33.0497,-13.3199,6.4783
33.1062,-13.2413,6.2850
33.1626,-13.1625,6.0918
33.2187,-13.0835,5.8985
33.2747,-13.0044,5.7052
33.3305,-12.9250,5.5119
33.3861,-12.8453,5.3186
33.4416,-12.7655,5.1253

33.3212,-14.0451,7.2139
33.3266,-14.0327,7.2125
33.3316,-14.0219,7.2090
33.3360,-14.0129,7.2043
33.3398,-14.0057,7.1990
33.3428,-14.0002,7.1936
33.3452,-13.9961,7.1884
33.3471,-13.9931,7.1839
33.3484,-13.9911,7.1802
33.3494,-13.9898,7.1775
33.3499,-13.9891,7.1759
33.3500,-13.9889,7.1753
33.4102,-13.9091,6.9767
33.4702,-13.8291,6.7782
33.5300,-13.7489,6.5796
33.5896,-13.6684,6.3810
33.6490,-13.5877,6.1825
33.7083,-13.5068,5.9839
33.7673,-13.4257,5.7852
33.8262,-13.3444,5.5866
33.8849,-13.2628,5.3880
33.9433,-13.1810,5.1893

33.7863,-14.4877,7.3308
33.7919,-14.4752,7.3295
33.7970,-14.4644,7.3261
33.8015,-14.4554,7.3214
33.8053,-14.4483,7.3160
33.8084,-14.4428,7.3106
33.8109,-14.4386,7.3055
33.8128,-14.4357,7.3010
33.8142,-14.4337,7.2973
33.8151,-14.4324,7.2946
33.8156,-14.4317,7.2929
33.8158,-14.4315,7.2924
33.8792,-14.3499,7.0885
33.9423,-14.2681,6.8847
34.0053,-14.1860,6.6808
34.0681,-14.1037,6.4769
34.1306,-14.0212,6.2730
34.1930,-13.9385,6.0691
34.2552,-13.8555,5.8652
34.3172,-13.7722,5.6612
34.3790,-13.6887,5.4573
34.4406,-13.6050,5.2533

34.2461,-14.9382,7.4476
34.2518,-14.9257,7.4462
34.2570,-14.9150,7.4428
34.2615,-14.9060,7.4381
34.2654,-14.8988,7.4328
34.2686,-14.8933,7.4274
34.2711,-14.8892,7.4223
34.2731,-14.8863,7.4178
34.2745,-14.8843,7.4141
34.2754,-14.8830,7.4114
34.2760,-14.8823,7.4098
34.2762,-14.8821,7.4092
34.3428,-14.7988,7.2001
34.4092,-14.7152,6.9909
34.4754,-14.6314,6.7818
34.5414,-14.5473,6.5726
34.6072,-14.4630,6.3634
34.6728,-14.3784,6.1542
34.7382,-14.2936,5.9450
34.8034,-14.2085,5.7358
34.8684,-14.1232,5.5266
34.9332,-14.0376,5.3174

34.7004,-15.3968,7.5640
34.7061,-15.3843,7.5626
34.7114,-15.3735,7.5593
34.7161,-15.3646,7.5546
34.7201,-15.3574,7.5493
34.7233,-15.3519,7.5439
34.7259,-15.3478,7.5388
34.7279,-15.3449,7.5343
34.7293,-15.3429,7.5306
34.7303,-15.3416,7.5279
34.7308,-15.3409,7.5263
34.7310,-15.3407,7.5257
34.8009,-15.2557,7.3113
34.8707,-15.1705,7.0970
34.9402,-15.0849,6.8826
35.0095,-14.9991,6.6681
35.0786,-14.9131,6.4537
35.1475,-14.8267,6.2393
35.2162,-14.7401,6.0248
35.2847,-14.6533,5.8104
35.3530,-14.5661,5.5959
35.4211,-14.4787,5.3814

35.1490,-15.8634,7.6801
35.1549,-15.8509,7.6788
35.1603,-15.8401,7.6754
35.1650,-15.8311,7.6708
35.1691,-15.8240,7.6655
35.1724,-15.8185,7.6601
35.1750,-15.8145,7.6550
35.1770,-15.8115,7.6505
35.1785,-15.8096,7.6469
35.1795,-15.8083,7.6442
35.1801,-15.8076,7.6425
35.1803,-15.8074,7.6420
35.2536,-15.7208,7.4224
35.3267,-15.6339,7.2028
35.3996,-15.5467,6.9831
35.4723,-15.4592,6.7635
35.5448,-15.3714,6.5439
35.6171,-15.2834,6.3242
35.6892,-15.1951,6.1045
35.7610,-15.1065,5.8849
35.8326,-15.0176,5.6652
35.9041,-14.9284,5.4455

35.5920,-16.3379,7.7959
35.5979,-16.3254,7.7946
35.6034,-16.3146,7.7913
35.6083,-16.3057,7.7866
35.6124,-16.2986,7.7814
35.6158,-16.2931,7.7760
35.6184,-16.2891,7.7709
35.6205,-16.2862,7.7664
35.6220,-16.2842,7.7628
35.6230,-16.2829,7.7601
35.6236,-16.2822,7.7584
35.6238,-16.2820,7.7579
35.7006,-16.1938,7.5331
35.7772,-16.1054,7.3083
35.8535,-16.0166,7.0835
35.9297,-15.9275,6.8587
36.0056,-15.8381,6.6338
36.0813,-15.7485,6.4090
36.1569,-15.6585,6.1841
36.2321,-15.5682,5.9593
36.3072,-15.4776,5.7344
36.3820,-15.3867,5.5095

36.0291,-16.8205,7.9114
36.0351,-16.8080,7.9101
36.0407,-16.7972,7.9067
36.0456,-16.7883,7.9021
36.0498,-16.7812,7.8969
36.0533,-16.7757,7.8915
36.0560,-16.7717,7.8864
36.0581,-16.7688,7.8820
36.0597,-16.7668,7.8783
36.0607,-16.7656,7.8756
36.0613,-16.7649,7.8740
36.0615,-16.7647,7.8734
36.1418,-16.6750,7.6435
36.2219,-16.5850,7.4136
36.3018,-16.4947,7.1836
36.3815,-16.4041,6.9536
36.4609,-16.3131,6.7237
36.5402,-16.2219,6.4937
36.6192,-16.1303,6.2637
36.6980,-16.0384,6.0336
36.7765,-15.9462,5.8036
36.8549,-15.8537,5.5736

36.4602,-17.3110,8.0265
36.4664,-17.2985,8.0252
36.4721,-17.2877,8.0219
36.4771,-17.2788,8.0173
36.4814,-17.2717,8.0120
36.4849,-17.2663,8.0067
36.4877,-17.2623,8.0016
36.4898,-17.2594,7.9972
36.4914,-17.2574,7.9935
36.4924,-17.2562,7.9908
36.4930,-17.2555,7.9892
36.4932,-17.2553,7.9886
36.5772,-17.1642,7.7536
36.6609,-17.0728,7.5185
36.7444,-16.9810,7.2835
36.8276,-16.8889,7.0484
36.9106,-16.7965,6.8133
36.9935,-16.7037,6.5782
37.0760,-16.6106,6.3431
37.1584,-16.5171,6.1079
37.2405,-16.4234,5.8728
37.3224,-16.3292,5.6377

36.8853,-17.8096,8.1412
36.8915,-17.7970,8.1399
36.8973,-17.7863,8.1366
36.9024,-17.7774,8.1320
36.9068,-17.7703,8.1268
36.9104,-17.7649,8.1215
36.9132,-17.7608,8.1164
36.9154,-17.7580,8.1120
36.9170,-17.7560,8.1083
36.9181,-17.7548,8.1057
36.9187,-17.7541,8.1040
36.9189,-17.7539,8.1035
37.0065,-17.6615,7.8633
37.0939,-17.5687,7.6232
37.1810,-17.4755,7.3831
37.2679,-17.3820,7.1429
37.3546,-17.2881,6.9027
37.4411,-17.1939,6.6626
37.5273,-17.0994,6.4224
37.6133,-17.0044,6.1822
37.6990,-16.9092,5.9420
37.7845,-16.8135,5.7017

37.3042,-18.3161,8.2555
37.3105,-18.3036,8.2542
37.3164,-18.2928,8.2510
37.3216,-18.2839,8.2464
37.3261,-18.2768,8.2412
37.3297,-18.2714,8.2359
37.3326,-18.2674,8.2308
37.3348,-18.2646,8.2264
37.3364,-18.2626,8.2228
37.3375,-18.2614,8.2201
37.3382,-18.2607,8.2184
37.3384,-18.2605,8.2179
37.4297,-18.1668,7.9727
37.5208,-18.0727,7.7276
37.6117,-17.9782,7.4824
37.7023,-17.8834,7.2372
37.7927,-17.7882,6.9920
37.8828,-17.6926,6.7468
37.9728,-17.5966,6.5016
38.0625,-17.5003,6.2563
38.1519,-17.4036,6.0111
38.2411,-17.3065,5.7658

37.7167,-18.8306,8.3694
37.7232,-18.8180,8.3681
37.7292,-18.8073,8.3649
37.7345,-18.7984,8.3603
37.7390,-18.7914,8.3551
37.7427,-18.7860,8.3498
37.7457,-18.7820,8.3448
37.7479,-18.7791,8.3404
37.7496,-18.7772,8.3367
37.7507,-18.7760,8.3341
37.7513,-18.7753,8.3324
37.7516,-18.7751,8.3319
37.8467,-18.6802,8.0817
37.9415,-18.5849,7.8316
38.0362,-18.4892,7.5814
38.1306,-18.3930,7.3312
38.2248,-18.2966,7.0810
38.3187,-18.1997,6.8308
38.4124,-18.1024,6.5806
38.5058,-18.0047,6.3304
38.5990,-17.9067,6.0802
38.6920,-17.8082,5.8300

38.1228,-19.3530,8.4828
38.1294,-19.3405,8.4816
38.1355,-19.3298,8.4784
38.1409,-19.3209,8.4738
38.1455,-19.3138,8.4686
38.1493,-19.3085,8.4633
38.1523,-19.3045,8.4583
38.1546,-19.3017,8.4539
38.1563,-19.2998,8.4503
38.1574,-19.2986,8.4476
38.1581,-19.2979,8.4460
38.1583,-19.2977,8.4454
38.2572,-19.2016,8.1903
38.3560,-19.1052,7.9352
38.4544,-19.0083,7.6801
38.5527,-18.9110,7.4250
38.6507,-18.8133,7.1699
38.7484,-18.7152,6.9147
38.8460,-18.6167,6.6596
38.9432,-18.5177,6.4044
39.0403,-18.4184,6.1492
39.1370,-18.3187,5.8941

38.5224,-19.8835,8.5958
38.5291,-19.8709,8.5946
38.5353,-19.8602,8.5914
38.5408,-19.8513,8.5868
38.5455,-19.8443,8.5817
38.5493,-19.8390,8.5764
38.5524,-19.8350,8.5714
38.5547,-19.8322,8.5670
38.5564,-19.8303,8.5634
38.5576,-19.8291,8.5607
38.5583,-19.8284,8.5591
38.5585,-19.8282,8.5585
38.6613,-19.7311,8.2985
38.7639,-19.6336,8.0385
38.8663,-19.5357,7.7785
38.9684,-19.4373,7.5185
39.0703,-19.3385,7.2585
39.1720,-19.2392,6.9984
39.2734,-19.1395,6.7384
39.3745,-19.0394,6.4783
39.4754,-18.9389,6.2183
39.5761,-18.8379,5.9582

38.9153,-20.4219,8.7082
38.9221,-20.4094,8.7071
38.9284,-20.3986,8.7039
38.9340,-20.3898,8.6994
38.9387,-20.3828,8.6942
38.9426,-20.3774,8.6889
38.9458,-20.3735,8.6839
38.9481,-20.3707,8.6795
38.9499,-20.3688,8.6759
38.9511,-20.3676,8.6733
38.9518,-20.3670,8.6716
38.9520,-20.3668,8.6711
39.0588,-20.2687,8.4063
39.1653,-20.1702,8.1414
39.2716,-20.0713,7.8765
39.3777,-19.9719,7.6117
39.4835,-19.8720,7.3468
39.5891,-19.7717,7.0819
39.6945,-19.6709,6.8170
39.7996,-19.5697,6.5521
39.9044,-19.4680,6.2872
40.0090,-19.3659,6.0223

39.3013,-20.9683,8.8202
39.3083,-20.9558,8.8190
39.3147,-20.9450,8.8159
39.3204,-20.9362,8.8114
39.3252,-20.9292,8.8063
39.3292,-20.9239,8.8010
39.3323,-20.9200,8.7960
39.3348,-20.9172,8.7916
39.3365,-20.9153,8.7880
39.3377,-20.9141,8.7853
39.3384,-20.9135,8.7837
39.3387,-20.9133,8.7832
39.4495,-20.8144,8.5135
39.5600,-20.7150,8.2439
39.6703,-20.6151,7.9742
39.7804,-20.5148,7.7046
39.8902,-20.4140,7.4349
39.9998,-20.3127,7.1652
40.1091,-20.2109,6.8956
40.2182,-20.1087,6.6259
40.3270,-20.0060,6.3562
40.4356,-19.9028,6.0865



==> data/mt_surf_g1.csv <==
x,y,z
31.4984,-16.5005,7.0966
31.5049,-16.4886,7.0952
31.5107,-16.4783,7.0918
31.5158,-16.4697,7.0871
31.5201,-16.4629,7.0817
31.5236,-16.4577,7.0763
31.5263,-16.4538,7.0711
31.5284,-16.4510,7.0666
31.5299,-16.4491,7.0629
31.5309,-16.4479,7.0602
31.5315,-16.4472,7.0585
31.5317,-16.4470,7.0580
31.5955,-16.3745,6.8648
31.6592,-16.3017,6.6715
31.7227,-16.2288,6.4783
31.7860,-16.1556,6.2850
31.8492,-16.0822,6.0918
31.9122,-16.0086,5.8985
31.9751,-15.9347,5.7052
32.0377,-15.8606,5.5119
32.1003,-15.7863,5.3186
32.1626,-15.7118,5.1253

31.9280,-16.9755,7.2139
31.9346,-16.9635,7.2125
31.9405,-16.9532,7.2090
31.9457,-16.9447,7.2043
31.9501,-16.9379,7.1990
31.9536,-16.9327,7.1936
31.9564,-16.9288,7.1884
31.9585,-16.9260,7.1839
31.9600,-16.9241,7.1802
31.9611,-16.9229,7.1775
31.9616,-16.9222,7.1759
31.9618,-16.9220,7.1753
32.0289,-16.8480,6.9767
32.0958,-16.7737,6.7782
32.1626,-16.6991,6.5796
32.2292,-16.6243,6.3810
32.2956,-16.5493,6.1825
32.3618,-16.4740,5.9839
32.4279,-16.3985,5.7852
32.4938,-16.3228,5.5866
32.5596,-16.2468,5.3880
32.6251,-16.1706,5.1893

32.3517,-17.4579,7.3308
32.3583,-17.4460,7.3295
32.3643,-17.4357,7.3261
32.3696,-17.4272,7.3214
32.3741,-17.4204,7.3160
32.3777,-17.4152,7.3106
32.3805,-17.4113,7.3055
32.3827,-17.4085,7.3010
32.3842,-17.4067,7.2973
32.3852,-17.4055,7.2946
32.3858,-17.4048,7.2929
32.3860,-17.4046,7.2924
32.4564,-17.3290,7.0885
32.5267,-17.2532,6.8847
32.5968,-17.1771,6.6808
32.6667,-17.1008,6.4769
32.7364,-17.0242,6.2730
32.8059,-16.9474,6.0691
32.8753,-16.8703,5.8652
32.9445,-16.7929,5.6612
33.0135,-16.7153,5.4573
33.0824,-16.6375,5.2533

32.7692,-17.9479,7.4476
32.7759,-17.9360,7.4462
32.7821,-17.9257,7.4428
32.7874,-17.9172,7.4381
32.7920,-17.9104,7.4328
32.7956,-17.9052,7.4274
32.7985,-17.9013,7.4223
32.8007,-17.8986,7.4178
32.8023,-17.8967,7.4141
32.8033,-17.8955,7.4114
32.8040,-17.8949,7.4098
32.8042,-17.8947,7.4092
32.8780,-17.8177,7.2001
32.9516,-17.7404,6.9909
33.0250,-17.6628,6.7818
33.0983,-17.5850,6.5726
33.1714,-17.5069,6.3634
33.2444,-17.4286,6.1542
33.3171,-17.3500,5.9450
33.3897,-17.2711,5.7358
33.4621,-17.1919,5.5266
33.5343,-17.1125,5.3174

33.1805,-18.4453,7.5640
33.1874,-18.4334,7.5626
33.1936,-18.4231,7.5593
33.1991,-18.4146,7.5546
33.2037,-18.4079,7.5493
33.2074,-18.4027,7.5439
33.2103,-18.3989,7.5388
33.2126,-18.3961,7.5343
33.2142,-18.3943,7.5306
33.2152,-18.3931,7.5279
33.2159,-18.3924,7.5263
33.2161,-18.3922,7.5257
33.2933,-18.3138,7.3113
33.3704,-18.2352,7.0970
33.4473,-18.1562,6.8826
33.5241,-18.0770,6.6681
33.6006,-17.9975,6.4537
33.6770,-17.9176,6.2393
33.7532,-17.8375,6.0248
33.8292,-17.7572,5.8104
33.9050,-17.6765,5.5959
33.9806,-17.5955,5.3814

33.5856,-18.9502,7.6801
33.5925,-18.9383,7.6788
33.5988,-18.9281,7.6754
33.6044,-18.9196,7.6708
33.6090,-18.9128,7.6655
33.6128,-18.9077,7.6601
33.6158,-18.9039,7.6550
33.6181,-18.9011,7.6505
33.6197,-18.8993,7.6469
33.6208,-18.8981,7.6442
33.6215,-18.8975,7.6425
33.6217,-18.8973,7.6420
33.7025,-18.8176,7.4224
33.7831,-18.7376,7.2028
33.8635,-18.6573,6.9831
33.9438,-18.5767,6.7635
34.0238,-18.4958,6.5439
34.1037,-18.4146,6.3242
34.1834,-18.3331,6.1045
34.2629,-18.2513,5.8849
34.3422,-18.1691,5.6652
34.4214,-18.0867,5.4455

33.9842,-19.4626,7.7959
33.9912,-19.4507,7.7946
33.9977,-19.4404,7.7913
34.0033,-19.4320,7.7866
34.0080,-19.4253,7.7814
34.0119,-19.4201,7.7760
34.0149,-19.4163,7.7709
34.0172,-19.4136,7.7664
34.0189,-19.4118,7.7628
34.0200,-19.4106,7.7601
34.0207,-19.4100,7.7584
34.0209,-19.4098,7.7579
34.1053,-19.3288,7.5331
34.1895,-19.2476,7.3083
34.2735,-19.1660,7.0835
34.3573,-19.0841,6.8587
34.4410,-19.0019,6.6338
34.5244,-18.9194,6.4090
34.6077,-18.8365,6.1841
34.6908,-18.7533,5.9593
34.7736,-18.6698,5.7344
34.8563,-18.5860,5.5095

34.3763,-19.9824,7.9114
34.3834,-19.9705,7.9101
34.3899,-19.9602,7.9067
34.3956,-19.9518,7.9021
34.4005,-19.9451,7.8969
34.4044,-19.9400,7.8915
34.4075,-19.9362,7.8864
34.4098,-19.9335,7.8820
34.4115,-19.9317,7.8783
34.4127,-19.9305,7.8756
34.4133,-19.9299,7.8740
34.4135,-19.9297,7.8734
34.5016,-19.8476,7.6435
34.5894,-19.7651,7.4136
34.6771,-19.6824,7.1836
34.7646,-19.5993,6.9536
34.8519,-19.5158,6.7237
34.9390,-19.4320,6.4937
35.0259,-19.3479,6.2637
35.1126,-19.2634,6.0336
35.1991,-19.1786,5.8036
35.2854,-19.0935,5.5736

34.7617,-20.5096,8.0265
34.7689,-20.4977,8.0252
34.7756,-20.4875,8.0219
34.7814,-20.4791,8.0173
34.7863,-20.4724,8.0120
34.7903,-20.4673,8.0067
34.7934,-20.4635,8.0016
34.7958,-20.4608,7.9972
34.7975,-20.4590,7.9935
34.7987,-20.4579,7.9908
34.7993,-20.4572,7.9892
34.7996,-20.4571,7.9886
34.8913,-20.3739,7.7536
34.9829,-20.2903,7.5185
35.0743,-20.2064,7.2835
35.1654,-20.1221,7.0484
35.2564,-20.0375,6.8133
35.3472,-19.9525,6.5782
35.4378,-19.8672,6.3431
35.5282,-19.7815,6.1079
35.6184,-19.6955,5.8728
35.7084,-19.6091,5.6377

35.1404,-21.0442,8.1412
35.1477,-21.0323,8.1399
35.1544,-21.0221,8.1366
35.1603,-21.0137,8.1320
35.1653,-21.0071,8.1268
35.1694,-21.0020,8.1215
35.1725,-20.9982,8.1164
35.1750,-20.9956,8.1120
35.1767,-20.9938,8.1083
35.1779,-20.9926,8.1057
35.1786,-20.9920,8.1040
35.1788,-20.9918,8.1035
35.2744,-20.9076,7.8633
35.3697,-20.8230,7.6232
35.4648,-20.7380,7.3831
35.5598,-20.6527,7.1429
35.6545,-20.5670,6.9027
35.7491,-20.4809,6.6626
35.8434,-20.3944,6.4224
35.9376,-20.3076,6.1822
36.0315,-20.2204,5.9420
36.1253,-20.1328,5.7017

35.5121,-21.5862,8.2555
35.5196,-21.5744,8.2542
35.5264,-21.5642,8.2510
35.5324,-21.5558,8.2464
35.5375,-21.5491,8.2412
35.5416,-21.5441,8.2359
35.5448,-21.5403,8.2308
35.5473,-21.5377,8.2264
35.5491,-21.5359,8.2228
35.5503,-21.5348,8.2201
35.5510,-21.5342,8.2184
35.5512,-21.5340,8.2179
35.6506,-21.4488,7.9727
35.7497,-21.3633,7.7276
35.8487,-21.2773,7.4824
35.9475,-21.1910,7.2372
36.0460,-21.1043,6.9920
36.1444,-21.0171,6.7468
36.2426,-20.9296,6.5016
36.3405,-20.8417,6.2563
36.4383,-20.7534,6.0111
36.5358,-20.6647,5.7658

35.8769,-22.1356,8.3694
35.8845,-22.1238,8.3681
35.8914,-22.1136,8.3649
35.8975,-22.1052,8.3603
35.9026,-22.0986,8.3551
35.9068,-22.0936,8.3498
35.9101,-22.0898,8.3448
35.9126,-22.0872,8.3404
35.9144,-22.0855,8.3367
35.9157,-22.0843,8.3341
35.9164,-22.0837,8.3324
35.9166,-22.0836,8.3319
36.0198,-21.9975,8.0817
36.1229,-21.9111,7.8316
36.2257,-21.8243,7.5814
36.3283,-21.7370,7.3312
36.4308,-21.6493,7.0810
36.5330,-21.5613,6.8308
36.6351,-21.4728,6.5806
36.7369,-21.3839,6.3304
36.8385,-21.2946,6.0802
36.9399,-21.2048,5.8300

36.2346,-22.6924,8.4828
36.2423,-22.6805,8.4816
36.2493,-22.6704,8.4784
36.2555,-22.6620,8.4738
36.2607,-22.6554,8.4686
36.2649,-22.6504,8.4633
36.2683,-22.6467,8.4583
36.2708,-22.6441,8.4539
36.2727,-22.6424,8.4503
36.2739,-22.6413,8.4476
36.2746,-22.6407,8.4460
36.2748,-22.6405,8.4454
36.3820,-22.5537,8.1903
36.4890,-22.4665,7.9352
36.5957,-22.3788,7.6801
36.7023,-22.2907,7.4250
36.8087,-22.2022,7.1699
36.9148,-22.1132,6.9147
37.0208,-22.0239,6.6596
37.1265,-21.9340,6.4044
37.2321,-21.8438,6.1492
37.3374,-21.7531,5.8941

36.5850,-23.2565,8.5958
36.5928,-23.2447,8.5946
36.5999,-23.2345,8.5914
36.6062,-23.2262,8.5868
36.6115,-23.2196,8.5817
36.6158,-23.2146,8.5764
36.6192,-23.2110,8.5714
36.6218,-23.2084,8.5670
36.6236,-23.2066,8.5634
36.6249,-23.2056,8.5607
36.6256,-23.2050,8.5591
36.6259,-23.2048,8.5585
36.7370,-23.1173,8.2985
36.8479,-23.0294,8.0385
36.9587,-22.9410,7.7785
37.0692,-22.8521,7.5185
37.1796,-22.7628,7.2585
37.2897,-22.6731,6.9984
37.3996,-22.5829,6.7384
37.5093,-22.4923,6.4783
37.6188,-22.4012,6.2183
37.7281,-22.3096,5.9582

36.9280,-23.8280,8.7082
36.9359,-23.8162,8.7071
36.9432,-23.8060,8.7039
36.9495,-23.7977,8.6994
36.9549,-23.7912,8.6942
36.9593,-23.7862,8.6889
36.9627,-23.7825,8.6839
36.9653,-23.7800,8.6795
36.9672,-23.7783,8.6759
36.9685,-23.7772,8.6733
36.9693,-23.7766,8.6716
36.9695,-23.7764,8.6711
37.0847,-23.6883,8.4063
37.1996,-23.5998,8.1414
37.3144,-23.5107,7.8765
37.4289,-23.4212,7.6117
37.5433,-23.3313,7.3468
37.6574,-23.2408,7.0819
37.7714,-23.1499,6.8170
37.8851,-23.0585,6.5521
37.9986,-22.9667,6.2872
38.1120,-22.8743,6.0223

37.2635,-24.4068,8.8202
37.2716,-24.3950,8.8190
37.2789,-24.3848,8.8159
37.2854,-24.3766,8.8114
37.2908,-24.3700,8.8063
37.2952,-24.3651,8.8010
37.2987,-24.3615,8.7960
37.3014,-24.3589,8.7916
37.3033,-24.3572,8.7880
37.3046,-24.3561,8.7853
37.3054,-24.3556,8.7837
37.3056,-24.3554,8.7832
37.4249,-24.2668,8.5135
37.5439,-24.1777,8.2439
37.6627,-24.0881,7.9742
37.7813,-23.9981,7.7046
37.8997,-23.9075,7.4349
38.0179,-23.8165,7.1652
38.1359,-23.7249,6.8956
38.2537,-23.6329,6.6259
38.3713,-23.5403,6.3562
38.4887,-23.4473,6.0865



==> data/mt_surf_g2.csv <==
x,y,z
29.8925,-19.2576,7.0966
29.9000,-19.2463,7.0952
29.9068,-19.2365,7.0918
29.9126,-19.2285,7.0871
29.9175,-19.2221,7.0817
29.9214,-19.2172,7.0763
29.9245,-19.2135,7.0711
29.9268,-19.2109,7.0666
29.9285,-19.2092,7.0629
29.9296,-19.2080,7.0602
29.9302,-19.2074,7.0585
29.9304,-19.2072,7.0580
30.0005,-19.1407,6.8648
30.0704,-19.0740,6.6715
30.1402,-19.0070,6.4783
30.2099,-18.9398,6.2850
30.2794,-18.8724,6.0918
30.3487,-18.8047,5.8985
30.4180,-18.7368,5.7052
30.4870,-18.6686,5.5119
30.5560,-18.6002,5.3186
30.6248,-18.5316,5.1253

30.2778,-19.7692,7.2139
30.2854,-19.7578,7.2125
30.2923,-19.7481,7.2090
30.2982,-19.7401,7.2043
30.3032,-19.7337,7.1990
30.3072,-19.7288,7.1936
30.3103,-19.7252,7.1884
30.3126,-19.7226,7.1839
30.3143,-19.7208,7.1802
30.3154,-19.7197,7.1775
30.3161,-19.7191,7.1759
30.3163,-19.7189,7.1753
30.3897,-19.6512,6.9767
30.4631,-19.5832,6.7782
30.5362,-19.5149,6.5796
30.6092,-19.4464,6.3810
30.6821,-19.3776,6.1825
30.7548,-19.3086,5.9839
30.8274,-19.2393,5.7852
30.8999,-19.1698,5.5866
30.9721,-19.1000,5.3880
31.0443,-19.0300,5.1893

30.6565,-20.2876,7.3308
30.6642,-20.2763,7.3295
30.6711,-20.2666,7.3261
30.6772,-20.2586,7.3214
30.6822,-20.2523,7.3160
30.6862,-20.2474,7.3106
30.6894,-20.2438,7.3055
30.6918,-20.2412,7.3010
30.6935,-20.2395,7.2973
30.6947,-20.2384,7.2946
30.6953,-20.2378,7.2929
30.6955,-20.2376,7.2924
30.7724,-20.1686,7.0885
30.8492,-20.0994,6.8847
30.9258,-20.0299,6.6808
31.0022,-19.9602,6.4769
31.0786,-19.8902,6.2730
31.1547,-19.8199,6.0691
31.2307,-19.7493,5.8652
31.3066,-19.6785,5.6612
31.3823,-19.6074,5.4573
31.4578,-19.5360,5.2533

31.0284,-20.8130,7.4476
31.0362,-20.8018,7.4462
31.0433,-20.7921,7.4428
31.0494,-20.7841,7.4381
31.0545,-20.7777,7.4328
31.0586,-20.7729,7.4274
31.0618,-20.7693,7.4223
31.0642,-20.7668,7.4178
31.0660,-20.7650,7.4141
31.0671,-20.7640,7.4114
31.0678,-20.7634,7.4098
31.0680,-20.7632,7.4092
31.1484,-20.6931,7.2001
31.2287,-20.6227,6.9909
31.3088,-20.5521,6.7818
31.3888,-20.4811,6.5726
31.4686,-20.4099,6.3634
31.5482,-20.3384,6.1542
31.6277,-20.2666,5.9450
31.7071,-20.1946,5.7358
31.7863,-20.1222,5.5266
31.8653,-20.0496,5.3174

31.3935,-21.3454,7.5640
31.4014,-21.3341,7.5626
31.4086,-21.3244,7.5593
31.4147,-21.3165,7.5546
31.4199,-21.3101,7.5493
31.4241,-21.3053,7.5439
31.4274,-21.3017,7.5388
31.4298,-21.2992,7.5343
31.4316,-21.2975,7.5306
31.4328,-21.2964,7.5279
31.4335,-21.2958,7.5263
31.4337,-21.2957,7.5257
31.5177,-21.2245,7.3113
31.6015,-21.1531,7.0970
31.6852,-21.0813,6.8826
31.7687,-21.0093,6.6681
31.8521,-20.9369,6.4537
31.9353,-20.8643,6.2393
32.0183,-20.7914,6.0248
32.1012,-20.7181,5.8104
32.1840,-20.6446,5.5959
32.2666,-20.5707,5.3814

31.7517,-21.8845,7.6801
31.7597,-21.8733,7.6788
31.7669,-21.8636,7.6754
31.7732,-21.8557,7.6708
31.7784,-21.8494,7.6655
31.7827,-21.8446,7.6601
31.7860,-21.8411,7.6550
31.7885,-21.8385,7.6505
31.7903,-21.8369,7.6469
31.7915,-21.8358,7.6442
31.7922,-21.8352,7.6425
31.7924,-21.8350,7.6420
31.8800,-21.7629,7.4224
31.9675,-21.6904,7.2028
32.0548,-21.6177,6.9831
32.1419,-21.5446,6.7635
32.2289,-21.4712,6.5439
32.3158,-21.3975,6.3242
32.4024,-21.3234,6.1045
32.4890,-21.2491,5.8849
32.5753,-21.1744,5.6652
32.6615,-21.0994,5.4455

32.1028,-22.4306,7.7959
32.1108,-22.4193,7.7946
32.1182,-22.4097,7.7913
32.1245,-22.4018,7.7866
32.1298,-22.3955,7.7814
32.1342,-22.3907,7.7760
32.1375,-22.3872,7.7709
32.1401,-22.3847,7.7664
32.1419,-22.3830,7.7628
32.1431,-22.3820,7.7601
32.1438,-22.3814,7.7584
32.1440,-22.3812,7.7579
32.2353,-22.3082,7.5331
32.3265,-22.2348,7.3083
32.4175,-22.1611,7.0835
32.5083,-22.0870,6.8587
32.5990,-22.0127,6.6338
32.6895,-21.9379,6.4090
32.7799,-21.8629,6.1841
32.8701,-21.7875,5.9593
32.9601,-21.7118,5.7344
33.0500,-21.6357,5.5095

32.4467,-22.9834,7.9114
32.4548,-22.9722,7.9101
32.4623,-22.9626,7.9067
32.4687,-22.9547,7.9021
32.4741,-22.9484,7.8969
32.4785,-22.9437,7.8915
32.4819,-22.9402,7.8864
32.4845,-22.9377,7.8820
32.4863,-22.9361,7.8783
32.4876,-22.9350,7.8756
32.4883,-22.9344,7.8740
32.4885,-22.9343,7.8734
32.5836,-22.8604,7.6435
32.6785,-22.7862,7.4136
32.7732,-22.7116,7.1836
32.8678,-22.6366,6.9536
32.9622,-22.5613,6.7237
33.0564,-22.4857,6.4937
33.1505,-22.4097,6.2637
33.2445,-22.3333,6.0336
33.3382,-22.2566,5.8036
33.4318,-22.1796,5.5736

32.7833,-23.5430,8.0265
32.7916,-23.5318,8.0252
32.7991,-23.5223,8.0219
32.8056,-23.5144,8.0173
32.8111,-23.5082,8.0120
32.8155,-23.5034,8.0067
32.8190,-23.5000,8.0016
32.8216,-23.4975,7.9972
32.8235,-23.4959,7.9935
32.8248,-23.4948,7.9908
32.8255,-23.4943,7.9892
32.8257,-23.4941,7.9886
32.9246,-23.4195,7.7536
33.0233,-23.3445,7.5185
33.1218,-23.2691,7.2835
33.2201,-23.1933,7.0484
33.3184,-23.1172,6.8133
33.4164,-23.0407,6.5782
33.5143,-22.9638,6.3431
33.6120,-22.8866,6.1079
33.7095,-22.8090,5.8728
33.8069,-22.7310,5.6377

33.1125,-24.1095,8.1412
33.1209,-24.0983,8.1399
33.1285,-24.0887,8.1366
33.1351,-24.0809,8.1320
33.1407,-24.0747,8.1268
33.1452,-24.0700,8.1215
33.1487,-24.0665,8.1164
33.1513,-24.0641,8.1120
33.1533,-24.0625,8.1083
33.1545,-24.0615,8.1057
33.1553,-24.0609,8.1040
33.1555,-24.0607,8.1035
33.2582,-23.9854,7.8633
33.3607,-23.9097,7.6232
33.4631,-23.8336,7.3831
33.5653,-23.7571,7.1429
33.6674,-23.6802,6.9027
33.7693,-23.6030,6.6626
33.8710,-23.5253,6.4224
33.9726,-23.4473,6.1822
34.0739,-23.3688,5.9420
34.1752,-23.2900,5.7017

33.4342,-24.6826,8.2555
33.4427,-24.6715,8.2542
33.4504,-24.6619,8.2510
33.4571,-24.6541,8.2464
33.4628,-24.6479,8.2412
33.4673,-24.6433,8.2359
33.4709,-24.6398,8.2308
33.4736,-24.6374,8.2264
33.4755,-24.6358,8.2228
33.4768,-24.6348,8.2201
33.4776,-24.6343,8.2184
33.4778,-24.6341,8.2179
33.5844,-24.5582,7.9727
33.6908,-24.4819,7.7276
33.7971,-24.4051,7.4824
33.9032,-24.3280,7.2372
34.0091,-24.2504,6.9920
34.1149,-24.1725,6.7468
34.2205,-24.0941,6.5016
34.3260,-24.0154,6.2563
34.4313,-23.9362,6.0111
34.5364,-23.8566,5.7658

33.7483,-25.2625,8.3694
33.7569,-25.2514,8.3681
33.7647,-25.2418,8.3649
33.7715,-25.2341,8.3603
33.7772,-25.2279,8.3551
33.7818,-25.2233,8.3498
33.7854,-25.2199,8.3448
33.7882,-25.2175,8.3404
33.7901,-25.2159,8.3367
33.7914,-25.2149,8.3341
33.7922,-25.2144,8.3324
33.7924,-25.2142,8.3319
33.9030,-25.1378,8.0817
34.0133,-25.0609,7.8316
34.1236,-24.9836,7.5814
34.2336,-24.9059,7.3312
34.3435,-24.8278,7.0810
34.4532,-24.7493,6.8308
34.5628,-24.6703,6.5806
34.6722,-24.5909,6.3304
34.7814,-24.5110,6.0802
34.8904,-24.4307,5.8300

34.0546,-25.8491,8.4828
34.0633,-25.8380,8.4816
34.0712,-25.8285,8.4784
34.0781,-25.8207,8.4738
34.0839,-25.8146,8.4686
34.0886,-25.8100,8.4633
34.0922,-25.8066,8.4583
34.0950,-25.8043,8.4539
34.0970,-25.8027,8.4503
34.0983,-25.8017,8.4476
34.0991,-25.8012,8.4460
34.0993,-25.8010,8.4454
34.2139,-25.7242,8.1903
34.3282,-25.6469,7.9352
34.4424,-25.5691,7.6801
34.5564,-25.4909,7.4250
34.6703,-25.4123,7.1699
34.7840,-25.3332,6.9147
34.8975,-25.2537,6.6596
35.0109,-25.1737,6.4044
35.1241,-25.0933,6.1492
35.2372,-25.0125,5.8941

34.3530,-26.4424,8.5958
34.3618,-26.4313,8.5946
34.3699,-26.4218,8.5914
34.3768,-26.4140,8.5868
34.3827,-26.4080,8.5817
34.3874,-26.4034,8.5764
34.3911,-26.4000,8.5714
34.3939,-26.3977,8.5670
34.3960,-26.3961,8.5634
34.3973,-26.3952,8.5607
34.3981,-26.3946,8.5591
34.3984,-26.3945,8.5585
34.5169,-26.3173,8.2985
34.6353,-26.2397,8.0385
34.7535,-26.1616,7.7785
34.8715,-26.0830,7.5185
34.9894,-26.0040,7.2585
35.1072,-25.9244,6.9984
35.2247,-25.8445,6.7384
35.3421,-25.7640,6.4783
35.4594,-25.6831,6.2183
35.5764,-25.6017,5.9582

34.6434,-27.0423,8.7082
34.6524,-27.0312,8.7071
34.6605,-27.0217,8.7039
34.6676,-27.0140,8.6994
34.6735,-27.0080,8.6942
34.6783,-27.0034,8.6889
34.6821,-27.0001,8.6839
34.6849,-26.9978,8.6795
34.6870,-26.9963,8.6759
34.6883,-26.9953,8.6733
34.6891,-26.9948,8.6716
34.6894,-26.9946,8.6711
34.8120,-26.9172,8.4063
34.9344,-26.8393,8.1414
35.0567,-26.7609,7.8765
35.1788,-26.6821,7.6117
35.3007,-26.6027,7.3468
35.4225,-26.5229,7.0819
35.5442,-26.4425,6.8170
35.6657,-26.3617,6.5521
35.7870,-26.2804,6.2872
35.9081,-26.1986,6.0223

34.9257,-27.6488,8.8202
34.9348,-27.6378,8.8190
34.9430,-27.6283,8.8159
34.9502,-27.6207,8.8114
34.9562,-27.6146,8.8063
34.9610,-27.6101,8.8010
34.9648,-27.6068,8.7960
34.9677,-27.6045,8.7916
34.9698,-27.6030,8.7880
34.9712,-27.6021,8.7853
34.9720,-27.6016,8.7837
34.9723,-27.6014,8.7832
35.0989,-27.5238,8.5135
35.2255,-27.4458,8.2439
35.3518,-27.3672,7.9742
35.4780,-27.2882,7.7046
35.6041,-27.2086,7.4349
35.7300,-27.1285,7.1652
35.8557,-27.0479,6.8956
35.9813,-26.9668,6.6259
36.1067,-26.8851,6.3562
36.2320,-26.8030,6.0865



==> data/mt_surf_p1.csv <==
x,y,z
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
30.2098,-14.2691,4.0023
30.1897,-14.2600,4.2798
30.1684,-14.2714,4.5858
30.1459,-14.3082,4.9205

nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
30.9940,-14.9208,4.1370
30.9773,-14.9097,4.3454
30.9596,-14.9122,4.5770
30.9406,-14.9317,4.8324
30.9205,-14.9722,5.1119
30.8992,-15.0379,5.4154
30.8768,-15.1334,5.7423

nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
31.7927,-15.5867,4.0209
31.7898,-15.6001,4.0681
31.7871,-15.6069,4.1071
31.7848,-15.6092,4.1379
31.7829,-15.6091,4.1612
31.7815,-15.6079,4.1773
31.7807,-15.6068,4.1868
31.7804,-15.6063,4.1899
31.7684,-15.5904,4.3251
31.7551,-15.5812,4.4786
31.7407,-15.5812,4.6512
31.7251,-15.5927,4.8436
31.7084,-15.6188,5.0561
31.6905,-15.6626,5.2890
31.6715,-15.7274,5.5421
31.6514,-15.8171,5.8151
31.6301,-15.9356,6.1071
31.6078,-16.0874,6.4167

32.5329,-16.0199,4.3748
32.5320,-16.0925,4.4336
32.5301,-16.1502,4.4927
32.5276,-16.1939,4.5488
32.5248,-16.2252,4.5998
32.5220,-16.2463,4.6443
32.5193,-16.2595,4.6817
32.5170,-16.2670,4.7119
32.5151,-16.2709,4.7351
32.5138,-16.2725,4.7514
32.5129,-16.2730,4.7612
32.5126,-16.2731,4.7644
32.5003,-16.2811,4.9057
32.4869,-16.2992,5.0638
32.4722,-16.3298,5.2393
32.4565,-16.3755,5.4321
32.4396,-16.4392,5.6422
32.4216,-16.5239,5.8692
32.4026,-16.6330,6.1125
32.3824,-16.7701,6.3709
32.3612,-16.9389,6.6428
32.3389,-17.1433,6.9261

33.2650,-16.7123,4.8808
33.2642,-16.7936,4.9272
33.2623,-16.8603,4.9763
33.2599,-16.9126,5.0248
33.2571,-16.9520,5.0701
33.2543,-16.9802,5.1107
33.2517,-16.9995,5.1457
33.2494,-17.0120,5.1744
33.2475,-17.0197,5.1969
33.2461,-17.0242,5.2131
33.2453,-17.0264,5.2229
33.2450,-17.0271,5.2263
33.2324,-17.0601,5.3691
33.2188,-17.1061,5.5270
33.2040,-17.1677,5.6998
33.1880,-17.2473,5.8872
33.1710,-17.3478,6.0885
33.1530,-17.4722,6.3028
33.1338,-17.6235,6.5289
33.1136,-17.8050,6.7650
33.0924,-18.0202,7.0091
33.0701,-18.2723,7.2583

33.9974,-17.4803,5.2710
33.9966,-17.5682,5.3040
33.9947,-17.6421,5.3419
33.9923,-17.7017,5.3815
33.9896,-17.7479,5.4201
33.9868,-17.7825,5.4558
33.9842,-17.8073,5.4873
33.9820,-17.8246,5.5140
33.9801,-17.8361,5.5352
33.9787,-17.8433,5.5508
33.9778,-17.8472,5.5604
33.9775,-17.8485,5.5637
33.9647,-17.9066,5.7037
33.9509,-17.9805,5.8565
33.9359,-18.0724,6.0213
33.9198,-18.1848,6.1974
33.9027,-18.3204,6.3838
33.8845,-18.4820,6.5790
33.8652,-18.6723,6.7812
33.8449,-18.8942,6.9883
33.8237,-19.1508,7.1974
33.8014,-19.4448,7.4053

34.7299,-18.3040,5.5358
34.7291,-18.3962,5.5546
34.7273,-18.4754,5.5806
34.7249,-18.5407,5.6103
34.7222,-18.5927,5.6412
34.7195,-18.6327,5.6712
34.7170,-18.6625,5.6985
34.7147,-18.6840,5.7223
34.7128,-18.6990,5.7417
34.7114,-18.7088,5.7562
34.7105,-18.7145,5.7653
34.7102,-18.7163,5.7685
34.6972,-18.7991,5.9013
34.6832,-18.8997,6.0441
34.6680,-19.0204,6.1959
34.6518,-19.1636,6.3555
34.6345,-19.3317,6.5213
34.6161,-19.5270,6.6915
34.5968,-19.7522,6.8639
34.5764,-20.0097,7.0356
34.5551,-20.3018,7.2036
34.5328,-20.6310,7.3642

35.4626,-19.1627,5.6692
35.4619,-19.2570,5.6735
35.4601,-19.3395,5.6868
35.4578,-19.4089,5.7061
35.4551,-19.4654,5.7286
35.4524,-19.5098,5.7520
35.4499,-19.5437,5.7745
35.4476,-19.5689,5.7947
35.4458,-19.5870,5.8117
35.4443,-19.5993,5.8248
35.4434,-19.6065,5.8331
35.4431,-19.6089,5.8360
35.4299,-19.7150,5.9575
35.4157,-19.8407,6.0860
35.4003,-19.9880,6.2200
35.3839,-20.1591,6.3581
35.3665,-20.3560,6.4983
35.3480,-20.5811,6.6383
35.3285,-20.8362,6.7754
35.3081,-21.1235,6.9066
35.2866,-21.4447,7.0283
35.2642,-21.8016,7.1364

36.1956,-20.0355,5.6682
36.1948,-20.1296,5.6579
36.1931,-20.2135,5.6584
36.1908,-20.2853,5.6668
36.1881,-20.3447,5.6804
36.1855,-20.3924,5.6967
36.1830,-20.4297,5.7137
36.1807,-20.4579,5.7299
36.1789,-20.4787,5.7441
36.1775,-20.4931,5.7552
36.1766,-20.5018,5.7624
36.1762,-20.5047,5.7650
36.1629,-20.6321,5.8714
36.1484,-20.7804,5.9814
36.1329,-20.9514,6.0936
36.1163,-21.1468,6.2058
36.0987,-21.3686,6.3159
36.0801,-21.6184,6.4211
36.0605,-21.8979,6.5185
36.0398,-22.2086,6.6048
36.0183,-22.5518,6.6759
35.9957,-22.9283,6.7277

36.9287,-20.9016,5.5331
36.9279,-20.9934,5.5086
36.9262,-21.0766,5.4963
36.9240,-21.1491,5.4937
36.9214,-21.2101,5.4980
36.9187,-21.2600,5.5069
36.9162,-21.2996,5.5181
36.9140,-21.3302,5.5298
36.9122,-21.3531,5.5407
36.9108,-21.3693,5.5496
36.9099,-21.3791,5.5555
36.9096,-21.3824,5.5576
36.8960,-21.5287,5.6454
36.8813,-21.6966,5.7336
36.8656,-21.8877,5.8201
36.8489,-22.1033,5.9027
36.8311,-22.3451,5.9789
36.8123,-22.6143,6.0457
36.7925,-22.9121,6.0999
36.7718,-23.2394,6.1377
36.7500,-23.5969,6.1551
36.7274,-23.9847,6.1478

37.6619,-21.7410,5.2675
37.6612,-21.8283,5.2293
37.6596,-21.9089,5.2046
37.6573,-21.9804,5.1910
37.6548,-22.0416,5.1860
37.6522,-22.0924,5.1873
37.6497,-22.1335,5.1924
37.6475,-22.1657,5.1994
37.6457,-22.1901,5.2067
37.6443,-22.2076,5.2131
37.6434,-22.2182,5.2175
37.6431,-22.2219,5.2191
37.6293,-22.3841,5.2853
37.6145,-22.5681,5.3485
37.5986,-22.7752,5.4064
37.5817,-23.0065,5.4564
37.5637,-23.2631,5.4957
37.5447,-23.5459,5.5211
37.5248,-23.8554,5.5293
37.5038,-24.1920,5.5163
37.4819,-24.5557,5.4780
37.4591,-24.9460,5.4098

38.3954,-22.5345,4.8773
38.3947,-22.6154,4.8265
38.3931,-22.6917,4.7899
38.3909,-22.7606,4.7657
38.3884,-22.8206,4.7516
38.3858,-22.8711,4.7452
38.3834,-22.9125,4.7441
38.3812,-22.9455,4.7462
38.3794,-22.9709,4.7498
38.3780,-22.9892,4.7535
38.3771,-23.0004,4.7563
38.3768,-23.0042,4.7573
38.3628,-23.1790,4.7997
38.3478,-23.3752,4.8354
38.3318,-23.5940,4.8622
38.3146,-23.8360,4.8772
38.2965,-24.1018,4.8774
38.2773,-24.3919,4.8595
38.2572,-24.7063,4.8200
38.2360,-25.0447,4.7547
38.2139,-25.4065,4.6596
38.1909,-25.7903,4.5302

39.1291,-23.2645,4.3715
39.1284,-23.3372,4.3092
39.1268,-23.4075,4.2616
39.1246,-23.4723,4.2274
39.1221,-23.5297,4.2045
39.1196,-23.5788,4.1907
39.1172,-23.6197,4.1835
39.1150,-23.6527,4.1807
39.1133,-23.6783,4.1805
39.1119,-23.6969,4.1814
39.1110,-23.7084,4.1825
39.1107,-23.7123,4.1830
39.0966,-23.8959,4.1994
39.0814,-24.1002,4.2060
39.0651,-24.3259,4.1999
39.0478,-24.5733,4.1783
39.0294,-24.8426,4.1381
39.0101,-25.1337,4.0757
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan

nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan

nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan

nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan
nan,nan,nan



==> data/nn_extrap.csv <==
W,lcp_p90,nn_pmax,phys_pmax,train
603.959,2410.02,2410.21,1373.73,1
910.357,2782.02,2782.16,1575.08,1
1216.93,2314.13,2314.16,1735.08,1
1678.11,2455.75,2455.67,1931.25,1
2140.5,2415.65,2415.52,2094.45,1
2757.63,2570.21,2570.03,2279,1
3373.03,2783.03,2690.53,2437.28,0
4292.51,3200.59,2770.99,2641.2,0
5533.27,3619.67,2806,2874.48,0
7074.38,4073.83,2812.4,3119.81,0


==> data/nn_synth.csv <==
W,nn_rmse,phys_rmse,inbox
500,3.1864,0,1
1000,1.36295,0,1
1500,0.961553,0,1
2000,0.474655,0,1
2500,0.4453,0,1
3000,0.619884,0,1
3500,3.90317,0,0
4000,8.76227,0,0
4500,13.9773,0,0
5000,19.2811,0,0
5500,23.5425,0,0
6000,26.4797,0,0
6500,29.9983,0,0
7000,34.0347,0,0
7500,35.6773,0,0
8000,39.1122,0,0
8500,41.602,0,0
9000,43.4896,0,0


==> data/precision_coord.csv <==
coord_bits,gap_err_um
16,3.31536
18,0.590894
20,0.141527
22,0.0194572
24,0.0110604


==> data/precision_norm.csv <==
norm_bits,gap_err_um
14,0.0194572
16,0.0263192
18,0.0110604
20,0.0110604
22,0.0110604


==> data/pressure_lcp.csv <==
s,t,p
-1.9365,0.5016,10772.3
-1.6835,0.5357,7517.3
-1.9368,0.4489,7010.1
-1.6839,0.4834,6279.4
-1.8100,0.5187,7617.2
-1.5576,0.5005,5963.1
-1.3051,0.5340,9876.0
-2.1897,0.4669,10404.3
-1.5571,0.5525,5017.1
-0.9318,0.2276,3663.2
0.0630,-0.0263,2272.6
-1.8104,0.4663,705.8
-0.0608,0.0043,2038.3
-0.6814,0.2125,2283.6
0.1877,-0.0080,2062.2
0.3113,-0.0382,2071.1
0.1867,-0.0566,1774.8
0.3102,-0.0865,1668.7
-0.0618,-0.0448,2076.7
-0.8062,0.2453,3011.6
-0.8069,0.1947,2088.2
0.0620,-0.0751,1653.5
0.0640,0.0226,1606.5
0.4336,-0.1162,1968.4
-1.6844,0.4312,969.4
-0.6822,0.1622,1963.5
-0.0598,0.0534,1680.4
-0.6806,0.2628,2687.3
-0.9325,0.1768,2390.9
-0.5568,0.1800,1916.5
0.1856,-0.1052,1696.0
-0.1848,0.0353,1632.1
0.4348,-0.0680,1541.4
0.3091,-0.1349,1958.6
-0.1857,-0.0141,1706.3
0.3124,0.0102,1802.5
-2.3163,0.5027,6830.5
-0.3089,0.0665,1669.4
-0.1839,0.0846,1698.0
-1.4318,0.4656,2947.2
0.5580,-0.0976,1675.7
-0.5560,0.2301,1834.3
0.5569,-0.1456,1684.2
0.1888,0.0406,1526.4
0.4359,-0.0199,1907.1
-0.5576,0.1300,1509.9
-0.4323,0.1479,1562.4
-1.5581,0.4485,508.8
0.4325,-0.1644,1600.1
-0.4332,0.0981,1442.2
-0.3098,0.0169,1508.4
0.6812,-0.1269,1921.4
-0.3080,0.1161,1415.9
-0.8076,0.1442,1818.5
0.0610,-0.1240,1756.3
0.0651,0.0714,1529.9
-1.4313,0.5173,1069.6
-0.4315,0.1977,1575.2
-1.0575,0.2097,2707.9
0.5592,-0.0497,1481.6
0.6800,-0.1746,1294.4
-0.6830,0.1119,1571.8
-0.0627,-0.0938,1342.9
-0.4340,0.0483,1493.6
-0.0588,0.1025,1551.2
0.5557,-0.1935,1475.3
-0.1866,-0.0634,1616.5
0.1846,-0.1538,1487.0
0.8029,-0.2033,1764.4
0.8042,-0.1559,1535.6
-0.5584,0.0799,1333.2
0.6788,-0.2223,1860.3
-1.4307,0.5691,2073.7
-0.3107,-0.0326,1562.4
0.6824,-0.0792,1390.5
-0.3071,0.1657,1296.6
-1.3057,0.4825,172.0
-0.1829,0.1339,1130.8
-0.9311,0.2784,1383.0
0.3081,-0.1833,1057.2
-2.0631,0.4843,2129.7
0.8055,-0.1084,1632.1
-0.5551,0.2802,1642.4
0.4314,-0.2125,1322.0
-0.4306,0.2476,1453.4
0.9258,-0.2316,1567.0
-1.0527,0.5669,5079.7
0.1899,0.0893,1335.4
0.9271,-0.1845,1434.3
0.3136,0.0586,1127.1
0.8017,-0.2507,1320.2
0.4371,0.0282,1128.2
0.5604,-0.0018,1441.0
-0.4349,-0.0015,1199.6
-1.0581,0.1587,1934.3
0.5546,-0.2414,1375.0
-0.9331,0.1260,1426.5
1.0498,-0.2127,1920.2
-1.0568,0.2607,1431.1
0.9284,-0.1373,1480.7
0.6837,-0.0316,1394.9
0.9245,-0.2788,1438.5
-0.3062,0.2153,1030.3
-0.5592,0.0299,1138.2
-2.4431,0.4851,6231.9
-1.1832,0.1917,2498.5
0.0661,0.1203,823.4
-0.8054,0.2958,443.9
-0.6798,0.3131,765.8
-0.0637,-0.1429,946.2
-2.0628,0.5373,1454.1
-0.6837,0.0616,962.0
-0.8083,0.0936,902.4
1.0485,-0.2596,1019.9
0.6776,-0.2699,859.1
0.0600,-0.1728,709.0
-0.3115,-0.0822,1066.6
-0.1875,-0.1127,768.0
-0.0578,0.1516,597.6
-0.1819,0.1833,760.5
1.0472,-0.3064,1650.5
1.0511,-0.1658,1011.0
0.8067,-0.0610,933.0
0.8005,-0.2980,1345.4
0.1836,-0.2024,604.5
1.1724,-0.2406,1372.1
0.3070,-0.2317,769.4
1.1710,-0.2872,1535.3
1.1738,-0.1940,1490.8
-1.1826,0.2430,1063.1
0.9232,-0.3258,1276.4
0.9297,-0.0901,971.8
-0.4357,-0.0514,672.3
0.4303,-0.2607,437.3
-0.4297,0.2974,527.6
1.0525,-0.1189,1414.8
-0.3052,0.2648,616.7
0.5534,-0.2893,491.3
1.2934,-0.3144,1493.6
0.5617,0.0461,343.6
1.2948,-0.2681,1225.4
0.4383,0.0763,222.2
0.3147,0.1069,125.6
1.1697,-0.3337,892.9
-1.1837,0.1404,1221.1
0.6764,-0.3175,694.1
0.6849,0.0161,263.4
1.2962,-0.2218,1409.4
-0.5600,-0.0202,240.1
1.0459,-0.3532,825.9
0.8080,-0.0135,449.3
1.4172,-0.2952,1715.6
1.1751,-0.1473,973.3
-0.6844,0.0113,14.0
1.2921,-0.3607,1168.4
-1.3084,0.2250,1498.3
1.1683,-0.3803,1162.9
0.7993,-0.3453,42.0
1.4157,-0.3413,866.7
0.9310,-0.0429,230.9
1.4186,-0.2492,692.8
1.2977,-0.1754,643.0
0.9220,-0.3728,64.6
1.0538,-0.0719,71.8
1.4143,-0.3875,1102.0
1.5379,-0.3680,1297.7
1.5393,-0.3221,910.1
-1.3090,0.1735,451.1
1.0446,-0.4000,172.7
1.4200,-0.2031,989.7
1.2907,-0.4072,533.1
1.5408,-0.2762,963.6
1.1765,-0.1006,21.6
-2.5699,0.4674,4209.1
1.5364,-0.4142,900.0
1.2991,-0.1290,161.0
1.6614,-0.3487,999.5
1.4129,-0.4339,492.2
1.5423,-0.2304,824.2
1.6599,-0.3946,989.7
1.6629,-0.3030,1059.1
1.6584,-0.4408,776.3
1.7833,-0.3752,1014.7
1.5350,-0.4607,232.2
1.6644,-0.2574,215.6
1.7818,-0.4212,747.0
1.7849,-0.3295,675.5
1.7802,-0.4672,436.8
1.7864,-0.2840,274.0
1.9051,-0.4017,647.9
1.9035,-0.4475,735.4
1.9067,-0.3560,538.7
1.9019,-0.4930,59.3
2.0267,-0.4279,405.4
2.0283,-0.3823,267.8
2.0251,-0.4732,273.1


==> data/te_curve.csv <==
phi,te0,te_lcp,te_pre,nactive
-0.6,0.75788,-0.546946,0.294521,4
-0.58,0.981137,-0.595954,0.245513,4
-0.56,1.21529,-0.634071,0.207396,4
-0.54,1.46032,-0.661297,0.180169,4
-0.52,1.71625,-0.677633,0.163834,4
-0.5,1.98307,-0.683078,0.158388,4
-0.48,1.71625,-0.677633,0.163834,4
-0.46,1.46032,-0.661297,0.180169,4
-0.44,1.21529,-0.634071,0.207396,4
-0.42,0.981137,-0.595954,0.245513,4
-0.4,0.75788,-0.546946,0.294521,4
-0.38,0.545513,-0.487047,0.354419,4
-0.36,0.344036,-0.416258,0.425208,4
-0.34,0.153451,-0.334579,0.506888,4
-0.32,-0.0262446,-0.242009,0.599458,4
-0.3,-0.195049,-0.138548,0.516845,4
-0.28,-0.352963,-0.0241963,0.358931,4
-0.26,-0.499986,0.101046,0.211908,4
-0.24,-0.636119,0.237178,0.0757753,4
-0.22,-0.761361,0.384202,-0.0494668,4
-0.2,-0.875713,0.542116,-0.163818,4
-0.18,-0.979173,0.71092,-0.267279,4
-0.16,-1.07174,0.890615,-0.359849,4
-0.14,-1.15342,0.924033,-0.441529,3
-0.12,-1.22421,0.853244,-0.512318,3
-0.1,-1.28411,0.793346,-0.572216,3
-0.08,-1.33312,0.744338,-0.621224,3
-0.06,-1.37124,0.706221,-0.659341,3
-0.04,-1.39846,0.678994,-0.686568,3
-0.02,-1.4148,0.662658,-0.702904,3
0,-1.42024,0.657213,-0.708349,3
0.02,-1.4148,0.662658,-0.702904,3
0.04,-1.39846,0.678994,-0.686568,3
0.06,-1.37124,0.706221,-0.659341,3
0.08,-1.33312,0.744338,-0.621224,3
0.1,-1.28411,0.793346,-0.572216,3
0.12,-1.22421,0.853244,-0.512318,3
0.14,-1.15342,0.924033,-0.441529,3
0.16,-1.07174,0.890615,-0.359849,4
0.18,-0.979173,0.71092,-0.267279,4
0.2,-0.875713,0.542116,-0.163818,4
0.22,-0.761361,0.384202,-0.0494668,4
0.24,-0.636119,0.237178,0.0757753,4
0.26,-0.499986,0.101046,0.211908,4
0.28,-0.352963,-0.0241963,0.358931,4
0.3,-0.195049,-0.138548,0.516845,4
0.32,-0.0262446,-0.242009,0.599458,4
0.34,0.153451,-0.334579,0.506888,4
0.36,0.344036,-0.416258,0.425208,4
0.38,0.545513,-0.487047,0.354419,4
0.4,0.75788,-0.546946,0.294521,4
0.42,0.981137,-0.595954,0.245513,4
0.44,1.21529,-0.634071,0.207396,4
0.46,1.46032,-0.661297,0.180169,4
0.48,1.71625,-0.677633,0.163834,4
0.5,1.98307,-0.683078,0.158388,4
0.52,1.71625,-0.677633,0.163834,4
0.54,1.46032,-0.661297,0.180169,4
0.56,1.21529,-0.634071,0.207396,4
0.58,0.981137,-0.595954,0.245513,4
0.6,0.75788,-0.546946,0.294521,4


==> data/throughput.csv <==
L,dsp,lc,car
8,258,4207,1438
16,498,8132,2846
32,978,16000,5662
64,1938,30443,11294

